Generating Approximate Ground States of Molecules Using Quantum Machine Learning

The potential energy surface (PES) of molecules with respect to their nuclear positions is a primary tool in understanding chemical reactions from first principles. However, obtaining this information is complicated by the fact that sampling a large number of ground states over a high-dimensional PES can require a vast number of state preparations. In this work, we propose using a generative quantum machine learning model to prepare quantum states at arbitrary points on the PES. The model is trained using quantum data consisting of ground-state wavefunctions associated with different classical nuclear coordinates. Our approach uses a classical neural network to convert the nuclear coordinates of a molecule into quantum parameters of a variational quantum circuit. The model is trained using a fidelity loss function to optimize the neural network parameters. We show that gradient evaluation is efficient and numerically demonstrate our method's ability to prepare wavefunctions on the PES of hydrogen chains, water, and beryllium hydride. In all cases, we find that a small number of training points are needed to achieve very high overlap with the groundstates in practice. From a theoretical perspective, we further prove limitations on these protocols by showing that if we were able to learn across an avoided crossing using a small number of samples, then we would be able to violate Grover's lower bound. Additionally, we prove lower bounds on the amount of quantum data needed to learn a locally optimal neural network function using arguments from quantum Fisher information. This work further identifies that quantum chemistry can be an important use case for quantum machine learning.

==> LiH_sto3g_hamiltonian_scan/LiH_r0.6.txt <==
LiH sto-3g, Vnn: 2.6458860546 
     -5.2560764299486245               1    1 
      0.1844409631674124               1    2 
      0.1216139490437078               1    3 
      0.0000000000000000               1    4 
     -0.0000000000000000               1    5 
      0.2159318269179167               1    6 
      0.1844409631674125               2    1 
     -1.7574972994906348               2    2 
      0.0802914556207919               2    3 
      0.0000000000000001               2    4 
      0.0000000000000001               2    5 
     -0.5698694711418499               2    6 
      0.1216139490437076               3    1 
      0.0802914556207918               3    2 
     -1.2240498778240350               3    3 
      0.0000000000000000               3    4 
      0.0000000000000001               3    5 
      0.0485973069955719               3    6 
      0.0000000000000000               4    1 
      0.0000000000000001               4    2 
      0.0000000000000000               4    3 
     -1.2416574681083408               4    4 
     -0.0000000000000003               4    5 
      0.0000000000000000               4    6 
     -0.0000000000000000               5    1 
      0.0000000000000001               5    2 
      0.0000000000000001               5    3 
     -0.0000000000000003               5    4 
     -1.2416574681083414               5    5 
     -0.0000000000000000               5    6 
      0.2159318269179175               6    1 
     -0.5698694711418496               6    2 
      0.0485973069955721               6    3 
      0.0000000000000000               6    4 
     -0.0000000000000000               6    5 
     -1.2456629554185654               6    6 
      1.6021570117763000               1    1    1    1 
     -0.1947052137144085               1    1    1    2 
     -0.0768662848932385               1    1    1    3 
     -0.0000000000000000               1    1    1    4 
      0.0000000000000000               1    1    1    5 
     -0.2280066889863294               1    1    1    6 
      0.5302524216353337               1    2    1    2 
     -0.0216787195750991               1    2    1    3 
     -0.0000000000000000               1    2    1    4 
     -0.0000000000000000               1    2    1    5 
      0.2485962543509066               1    2    1    6 
      0.3859141099760309               1    3    1    3 
     -0.0000000000000000               1    3    1    4 
     -0.0000000000000000               1    3    1    5 
      0.0082368988030866               1    3    1    6 
      0.3956892245900853               1    4    1    4 
      0.0000000000000001               1    4    1    5 
      0.0000000000000000               1    4    1    6 
      0.3956892245900855               1    5    1    5 
      0.0000000000000000               1    5    1    6 
      0.5882753440067044               1    6    1    6 
      0.0102642495964800               1    2    2    2 
     -0.0069613283971898               1    2    2    3 
     -0.0000000000000000               1    2    2    4 
     -0.0000000000000000               1    2    2    5 
     -0.0001721394631262               1    2    2    6 
     -0.0165623511884218               1    3    2    3 
     -0.0000000000000000               1    3    2    4 
      0.0000000000000000               1    3    2    5 
     -0.0174520822635397               1    3    2    6 
     -0.0053175812928201               1    4    2    4 
     -0.0000000000000000               1    4    2    5 
     -0.0000000000000000               1    4    2    6 
     -0.0053175812928201               1    5    2    5 
      0.0000000000000000               1    5    2    6 
      0.0024457125805091               1    6    2    6 
      0.0066801034683595               1    3    3    3 
     -0.0000000000000000               1    3    3    4 
     -0.0000000000000000               1    3    3    5 
      0.0090499842215780               1    3    3    6 
     -0.0015449423337989               1    4    3    4 
     -0.0000000000000000               1    4    3    5 
      0.0000000000000000               1    4    3    6 
     -0.0015449423337989               1    5    3    5 
     -0.0000000000000000               1    5    3    6 
     -0.0336034380327976               1    6    3    6 
      0.0000000000000000               1    4    4    4 
     -0.0000000000000000               1    4    4    5 
      0.0013188064378146               1    4    4    6 
     -0.0000000000000000               1    5    4    5 
      0.0000000000000000               1    5    4    6 
     -0.0000000000000000               1    6    4    6 
     -0.0000000000000000               1    5    5    5 
      0.0013188064378146               1    5    5    6 
      0.0000000000000000               1    6    5    6 
      0.0035977168472233               1    6    6    6 
      0.4696977723567582               2    2    2    2 
     -0.0312538628644620               2    2    2    3 
     -0.0000000000000000               2    2    2    4 
     -0.0000000000000000               2    2    2    5 
      0.1370113899544282               2    2    2    6 
      0.2586093496905528               2    3    2    3 
     -0.0000000000000000               2    3    2    4 
     -0.0000000000000000               2    3    2    5 
     -0.0397670344736735               2    3    2    6 
      0.3092838267513119               2    4    2    4 
      0.0000000000000001               2    4    2    5 
     -0.0000000000000000               2    4    2    6 
      0.3092838267513121               2    5    2    5 
      0.0000000000000000               2    5    2    6 
      0.4487994338837453               2    6    2    6 
     -0.0086241784908970               2    3    3    3 
     -0.0000000000000000               2    3    3    4 
     -0.0000000000000000               2    3    3    5 
      0.0048688193406334               2    3    3    6 
     -0.0023533328149767               2    4    3    4 
     -0.0000000000000000               2    4    3    5 
      0.0000000000000000               2    4    3    6 
     -0.0023533328149767               2    5    3    5 
     -0.0000000000000000               2    5    3    6 
     -0.0371339361383570               2    6    3    6 
     -0.0000000000000000               2    4    4    4 
     -0.0000000000000000               2    4    4    5 
     -0.0083229414053214               2    4    4    6 
     -0.0000000000000000               2    5    4    5 
     -0.0000000000000000               2    5    4    6 
     -0.0000000000000000               2    6    4    6 
     -0.0000000000000000               2    5    5    5 
     -0.0083229414053214               2    5    5    6 
     -0.0000000000000000               2    6    5    6 
      0.1676631329995129               2    6    6    6 
      0.3369924154546401               3    3    3    3 
     -0.0000000000000000               3    3    3    4 
     -0.0000000000000000               3    3    3    5 
      0.0324364837267997               3    3    3    6 
      0.2820272626389817               3    4    3    4 
      0.0000000000000001               3    4    3    5 
      0.0000000000000000               3    4    3    6 
      0.2820272626389819               3    5    3    5 
      0.0000000000000000               3    5    3    6 
      0.2657137005353823               3    6    3    6 
      0.0000000000000000               3    4    4    4 
     -0.0000000000000000               3    4    4    5 
     -0.0048499255627572               3    4    4    6 
     -0.0000000000000000               3    5    4    5 
      0.0000000000000000               3    5    4    6 
     -0.0000000000000000               3    6    4    6 
     -0.0000000000000000               3    5    5    5 
     -0.0048499255627572               3    5    5    6 
     -0.0000000000000000               3    6    5    6 
     -0.0421933140126593               3    6    6    6 
      0.3129455111594084               4    4    4    4 
      0.0000000000000001               4    4    4    5 
      0.0000000000000000               4    4    4    6 
      0.2792072321320269               4    5    4    5 
      0.0000000000000000               4    5    4    6 
      0.2930156836458311               4    6    4    6 
      0.0000000000000000               4    5    5    5 
     -0.0000000000000000               4    5    5    6 
      0.0000000000000001               4    6    5    6 
     -0.0000000000000000               4    6    6    6 
      0.3129455111594089               5    5    5    5 
      0.0000000000000000               5    5    5    6 
      0.2930156836458315               5    6    5    6 
      0.0000000000000000               5    6    6    6 
      0.4813744823359946               6    6    6    6 


==> LiH_sto3g_hamiltonian_scan/LiH_r0.8.txt <==
LiH sto-3g, Vnn: 1.98441454095 
     -5.0478571609199818               1    1 
      0.1704962021521782               1    2 
      0.1602928772884247               1    3 
     -0.0000000000000001               1    4 
     -0.0000000000000000               1    5 
      0.1380354226366478               1    6 
      0.1704962021521782               2    1 
     -1.8038128367015309               2    2 
      0.0569347694684538               2    3 
      0.0000000000000001               2    4 
     -0.0000000000000002               2    5 
     -0.4573623561451821               2    6 
      0.1602928772884248               3    1 
      0.0569347694684540               3    2 
     -1.1971178304940342               3    3 
      0.0000000000000002               3    4 
      0.0000000000000002               3    5 
      0.0315165572790058               3    6 
     -0.0000000000000001               4    1 
      0.0000000000000001               4    2 
      0.0000000000000002               4    3 
     -1.2204338495513127               4    4 
      0.0000000000000003               4    5 
     -0.0000000000000001               4    6 
     -0.0000000000000000               5    1 
     -0.0000000000000002               5    2 
      0.0000000000000002               5    3 
      0.0000000000000002               5    4 
     -1.2204338495513127               5    5 
      0.0000000000000000               5    6 
      0.1380354226366484               6    1 
     -0.4573623561451820               6    2 
      0.0315165572790059               6    3 
     -0.0000000000000001               6    4 
      0.0000000000000000               6    5 
     -1.0642806159616141               6    6 
      1.6264810176138385               1    1    1    1 
     -0.1864312730620570               1    1    1    2 
     -0.1105298343453843               1    1    1    3 
      0.0000000000000000               1    1    1    4 
      0.0000000000000000               1    1    1    5 
     -0.1460652938662648               1    1    1    6 
      0.5129326928393731               1    2    1    2 
     -0.0053111852893062               1    2    1    3 
     -0.0000000000000000               1    2    1    4 
      0.0000000000000001               1    2    1    5 
      0.1659772753772009               1    2    1    6 
      0.3900781294032338               1    3    1    3 
     -0.0000000000000001               1    3    1    4 
     -0.0000000000000001               1    3    1    5 
      0.0224854668639505               1    3    1    6 
      0.3958622710722405               1    4    1    4 
     -0.0000000000000001               1    4    1    5 
      0.0000000000000000               1    4    1    6 
      0.3958622710722405               1    5    1    5 
     -0.0000000000000000               1    5    1    6 
      0.4487709232845180               1    6    1    6 
      0.0159350636688112               1    2    2    2 
     -0.0076836379195820               1    2    2    3 
      0.0000000000000000               1    2    2    4 
      0.0000000000000000               1    2    2    5 
      0.0111028996692041               1    2    2    6 
     -0.0178089216906285               1    3    2    3 
      0.0000000000000000               1    3    2    4 
      0.0000000000000000               1    3    2    5 
     -0.0156777176972344               1    3    2    6 
     -0.0061713665274349               1    4    2    4 
      0.0000000000000000               1    4    2    5 
      0.0000000000000000               1    4    2    6 
     -0.0061713665274349               1    5    2    5 
      0.0000000000000000               1    5    2    6 
      0.0161236065180908               1    6    2    6 
      0.0043943986856701               1    3    3    3 
      0.0000000000000000               1    3    3    4 
     -0.0000000000000000               1    3    3    5 
      0.0060627913751530               1    3    3    6 
     -0.0035239221098238               1    4    3    4 
      0.0000000000000000               1    4    3    5 
     -0.0000000000000000               1    4    3    6 
     -0.0035239221098238               1    5    3    5 
     -0.0000000000000000               1    5    3    6 
     -0.0239270566739392               1    6    3    6 
     -0.0000000000000000               1    4    4    4 
     -0.0000000000000000               1    4    4    5 
     -0.0015295884768271               1    4    4    6 
      0.0000000000000000               1    5    4    5 
      0.0000000000000000               1    5    4    6 
      0.0000000000000000               1    6    4    6 
      0.0000000000000000               1    5    5    5 
     -0.0015295884768271               1    5    5    6 
      0.0000000000000000               1    6    5    6 
      0.0150975248409948               1    6    6    6 
      0.5165783243837246               2    2    2    2 
     -0.0338034065716259               2    2    2    3 
     -0.0000000000000000               2    2    2    4 
      0.0000000000000001               2    2    2    5 
      0.1592712224386045               2    2    2    6 
      0.2554436691218573               2    3    2    3 
     -0.0000000000000000               2    3    2    4 
     -0.0000000000000000               2    3    2    5 
     -0.0447428187772764               2    3    2    6 
      0.3085094335613951               2    4    2    4 
     -0.0000000000000001               2    4    2    5 
      0.0000000000000001               2    4    2    6 
      0.3085094335613950               2    5    2    5 
     -0.0000000000000000               2    5    2    6 
      0.4557651220235205               2    6    2    6 
     -0.0057701297236270               2    3    3    3 
      0.0000000000000000               2    3    3    4 
      0.0000000000000000               2    3    3    5 
      0.0036419054919502               2    3    3    6 
     -0.0005059122671109               2    4    3    4 
      0.0000000000000000               2    4    3    5 
     -0.0000000000000000               2    4    3    6 
     -0.0005059122671109               2    5    3    5 
     -0.0000000000000000               2    5    3    6 
     -0.0340658535331313               2    6    3    6 
     -0.0000000000000000               2    4    4    4 
      0.0000000000000000               2    4    4    5 
     -0.0127762499372437               2    4    4    6 
     -0.0000000000000000               2    5    4    5 
      0.0000000000000000               2    5    4    6 
     -0.0000000000000000               2    6    4    6 
      0.0000000000000001               2    5    5    5 
     -0.0127762499372438               2    5    5    6 
      0.0000000000000001               2    6    5    6 
      0.1568836573221331               2    6    6    6 
      0.3365907178116562               3    3    3    3 
     -0.0000000000000000               3    3    3    4 
     -0.0000000000000001               3    3    3    5 
      0.0359326420987657               3    3    3    6 
      0.2825467061617916               3    4    3    4 
     -0.0000000000000001               3    4    3    5 
      0.0000000000000000               3    4    3    6 
      0.2825467061617915               3    5    3    5 
     -0.0000000000000000               3    5    3    6 
      0.2501820277944845               3    6    3    6 
     -0.0000000000000001               3    4    4    4 
     -0.0000000000000000               3    4    4    5 
     -0.0094198474058059               3    4    4    6 
     -0.0000000000000000               3    5    4    5 
      0.0000000000000000               3    5    4    6 
     -0.0000000000000000               3    6    4    6 
     -0.0000000000000000               3    5    5    5 
     -0.0094198474058059               3    5    5    6 
     -0.0000000000000000               3    6    5    6 
     -0.0387654781594752               3    6    6    6 
      0.3129455111594086               4    4    4    4 
     -0.0000000000000001               4    4    4    5 
      0.0000000000000000               4    4    4    6 
      0.2792072321320268               4    5    4    5 
     -0.0000000000000000               4    5    4    6 
      0.2781783492411171               4    6    4    6 
     -0.0000000000000001               4    5    5    5 
      0.0000000000000000               4    5    5    6 
     -0.0000000000000001               4    6    5    6 
      0.0000000000000000               4    6    6    6 
      0.3129455111594086               5    5    5    5 
     -0.0000000000000000               5    5    5    6 
      0.2781783492411172               5    6    5    6 
     -0.0000000000000000               5    6    6    6 
      0.4391090394691463               6    6    6    6 


==> LiH_sto3g_hamiltonian_scan/LiH_r1.0.txt <==
LiH sto-3g, Vnn: 1.5875316327600002 
     -4.9213604165126084               1    1 
      0.1479263186132509               1    2 
      0.1707604245241431               1    3 
     -0.0000000000000002               1    4 
     -0.0000000000000000               1    5 
      0.0707542377761681               1    6 
      0.1479263186132510               2    1 
     -1.7459768633363189               2    2 
      0.0485700543208771               2    3 
      0.0000000000000001               2    4 
     -0.0000000000000003               2    5 
     -0.3264845364210629               2    6 
      0.1707604245241431               3    1 
      0.0485700543208772               3    2 
     -1.1757051927264384               3    3 
     -0.0000000000000001               3    4 
      0.0000000000000004               3    5 
      0.0352570699514889               3    6 
     -0.0000000000000002               4    1 
      0.0000000000000001               4    2 
     -0.0000000000000001               4    3 
     -1.1981645481561303               4    4 
      0.0000000000000001               4    5 
     -0.0000000000000003               4    6 
     -0.0000000000000000               5    1 
     -0.0000000000000003               5    2 
      0.0000000000000004               5    3 
      0.0000000000000002               5    4 
     -1.1981645481561294               5    5 
     -0.0000000000000002               5    6 
      0.0707542377761680               6    1 
     -0.3264845364210627               6    2 
      0.0352570699514890               6    3 
     -0.0000000000000003               6    4 
     -0.0000000000000002               6    5 
     -0.9438209671436038               6    6 
      1.6454044291348855               1    1    1    1 
     -0.1627842602350384               1    1    1    2 
     -0.1258894294564851               1    1    1    3 
      0.0000000000000001               1    1    1    4 
      0.0000000000000000               1    1    1    5 
     -0.0690542412052030               1    1    1    6 
      0.4683749424730594               1    2    1    2 
      0.0019499146114295               1    2    1    3 
     -0.0000000000000000               1    2    1    4 
      0.0000000000000001               1    2    1    5 
      0.0887683056920683               1    2    1    6 
      0.3940924424222406               1    3    1    3 
      0.0000000000000000               1    3    1    4 
     -0.0000000000000001               1    3    1    5 
      0.0210682013230521               1    3    1    6 
      0.3960890288136369               1    4    1    4 
     -0.0000000000000000               1    4    1    5 
      0.0000000000000001               1    4    1    6 
      0.3960890288136367               1    5    1    5 
      0.0000000000000001               1    5    1    6 
      0.3837758525700978               1    6    1    6 
      0.0148579392866005               1    2    2    2 
     -0.0065416188641501               1    2    2    3 
      0.0000000000000000               1    2    2    4 
      0.0000000000000000               1    2    2    5 
      0.0125477748689252               1    2    2    6 
     -0.0163023173407079               1    3    2    3 
      0.0000000000000000               1    3    2    4 
      0.0000000000000000               1    3    2    5 
     -0.0109710518392359               1    3    2    6 
     -0.0060042063928048               1    4    2    4 
      0.0000000000000000               1    4    2    5 
      0.0000000000000000               1    4    2    6 
     -0.0060042063928048               1    5    2    5 
      0.0000000000000000               1    5    2    6 
      0.0148641646320587               1    6    2    6 
      0.0032578713431143               1    3    3    3 
      0.0000000000000000               1    3    3    4 
     -0.0000000000000000               1    3    3    5 
      0.0051677766659510               1    3    3    6 
     -0.0043819437262903               1    4    3    4 
      0.0000000000000000               1    4    3    5 
     -0.0000000000000000               1    4    3    6 
     -0.0043819437262903               1    5    3    5 
     -0.0000000000000000               1    5    3    6 
     -0.0161230968804570               1    6    3    6 
     -0.0000000000000000               1    4    4    4 
     -0.0000000000000000               1    4    4    5 
     -0.0036338759383172               1    4    4    6 
      0.0000000000000000               1    5    4    5 
      0.0000000000000000               1    5    4    6 
      0.0000000000000000               1    6    4    6 
     -0.0000000000000000               1    5    5    5 
     -0.0036338759383172               1    5    5    6 
      0.0000000000000000               1    6    5    6 
      0.0100766035223181               1    6    6    6 
      0.5242631614249733               2    2    2    2 
     -0.0388117945420080               2    2    2    3 
      0.0000000000000000               2    2    2    4 
      0.0000000000000001               2    2    2    5 
      0.1599353742413575               2    2    2    6 
      0.2466468798593267               2    3    2    3 
      0.0000000000000001               2    3    2    4 
     -0.0000000000000001               2    3    2    5 
     -0.0485782840165378               2    3    2    6 
      0.3004990773899028               2    4    2    4 
     -0.0000000000000000               2    4    2    5 
      0.0000000000000001               2    4    2    6 
      0.3004990773899026               2    5    2    5 
      0.0000000000000001               2    5    2    6 
      0.4593909486807368               2    6    2    6 
     -0.0013894120423484               2    3    3    3 
      0.0000000000000000               2    3    3    4 
      0.0000000000000000               2    3    3    5 
      0.0048367635908010               2    3    3    6 
      0.0008151106289755               2    4    3    4 
     -0.0000000000000000               2    4    3    5 
     -0.0000000000000000               2    4    3    6 
      0.0008151106289755               2    5    3    5 
     -0.0000000000000000               2    5    3    6 
     -0.0361319290495292               2    6    3    6 
     -0.0000000000000001               2    4    4    4 
     -0.0000000000000000               2    4    4    5 
     -0.0161266039366520               2    4    4    6 
     -0.0000000000000000               2    5    4    5 
      0.0000000000000000               2    5    4    6 
      0.0000000000000000               2    6    4    6 
      0.0000000000000000               2    5    5    5 
     -0.0161266039366520               2    5    5    6 
      0.0000000000000001               2    6    5    6 
      0.1557201229785896               2    6    6    6 
      0.3390040097847559               3    3    3    3 
      0.0000000000000000               3    3    3    4 
     -0.0000000000000001               3    3    3    5 
      0.0363331044462541               3    3    3    6 
      0.2827504940977405               3    4    3    4 
     -0.0000000000000000               3    4    3    5 
      0.0000000000000000               3    4    3    6 
      0.2827504940977403               3    5    3    5 
      0.0000000000000000               3    5    3    6 
      0.2442613484580524               3    6    3    6 
     -0.0000000000000001               3    4    4    4 
     -0.0000000000000000               3    4    4    5 
     -0.0121995360577097               3    4    4    6 
      0.0000000000000000               3    5    4    5 
      0.0000000000000000               3    5    4    6 
      0.0000000000000000               3    6    4    6 
     -0.0000000000000001               3    5    5    5 
     -0.0121995360577097               3    5    5    6 
     -0.0000000000000001               3    6    5    6 
     -0.0398633651096394               3    6    6    6 
      0.3129455111594088               4    4    4    4 
     -0.0000000000000000               4    4    4    5 
      0.0000000000000001               4    4    4    6 
      0.2792072321320269               4    5    4    5 
      0.0000000000000000               4    5    4    6 
      0.2724727424378767               4    6    4    6 
     -0.0000000000000001               4    5    5    5 
      0.0000000000000000               4    5    5    6 
     -0.0000000000000001               4    6    5    6 
      0.0000000000000001               4    6    6    6 
      0.3129455111594084               5    5    5    5 
      0.0000000000000000               5    5    5    6 
      0.2724727424378763               5    6    5    6 
      0.0000000000000001               5    6    6    6 
      0.4397587617948163               6    6    6    6 


==> LiH_sto3g_hamiltonian_scan/LiH_r1.2.txt <==
LiH sto-3g, Vnn: 1.3229430273 
     -4.8359189987020921               1    1 
      0.1285911094867516               1    2 
      0.1713566710475977               1    3 
     -0.0000000000000002               1    4 
     -0.0000000000000000               1    5 
      0.0205286601530152               1    6 
      0.1285911094867515               2    1 
     -1.6597048121332101               2    2 
      0.0431875208619910               2    3 
      0.0000000000000002               2    4 
     -0.0000000000000004               2    5 
     -0.2106829888387323               2    6 
      0.1713566710475975               3    1 
      0.0431875208619910               3    2 
     -1.1566281438441561               3    3 
     -0.0000000000000000               3    4 
      0.0000000000000003               3    5 
      0.0363066234278060               3    6 
     -0.0000000000000002               4    1 
      0.0000000000000002               4    2 
     -0.0000000000000000               4    3 
     -1.1761917967938560               4    4 
     -0.0000000000000002               4    5 
     -0.0000000000000003               4    6 
     -0.0000000000000000               5    1 
     -0.0000000000000004               5    2 
      0.0000000000000003               5    3 
     -0.0000000000000001               5    4 
     -1.1761917967938558               5    5 
     -0.0000000000000002               5    6 
      0.0205286601530155               6    1 
     -0.2106829888387323               6    2 
      0.0363066234278061               6    3 
     -0.0000000000000003               6    4 
     -0.0000000000000002               6    5 
     -0.9032506565420351               6    6 
      1.6541449634164955               1    1    1    1 
     -0.1401345198770270               1    1    1    2 
     -0.1329009820770857               1    1    1    3 
      0.0000000000000001               1    1    1    4 
      0.0000000000000000               1    1    1    5 
     -0.0094982210460876               1    1    1    6 
      0.4269619645320351               1    2    1    2 
      0.0060280520336863               1    2    1    3 
     -0.0000000000000001               1    2    1    4 
      0.0000000000000001               1    2    1    5 
      0.0294234374234550               1    2    1    6 
      0.3957959266097706               1    3    1    3 
     -0.0000000000000000               1    3    1    4 
     -0.0000000000000001               1    3    1    5 
      0.0185830186835793               1    3    1    6 
      0.3962250983923832               1    4    1    4 
      0.0000000000000001               1    4    1    5 
      0.0000000000000001               1    4    1    6 
      0.3962250983923832               1    5    1    5 
      0.0000000000000000               1    5    1    6 
      0.3635276805611121               1    6    1    6 
      0.0115434084784761               1    2    2    2 
     -0.0051177328448276               1    2    2    3 
      0.0000000000000000               1    2    2    4 
      0.0000000000000000               1    2    2    5 
      0.0100014870230533               1    2    2    6 
     -0.0142176844340642               1    3    2    3 
      0.0000000000000000               1    3    2    4 
      0.0000000000000000               1    3    2    5 
     -0.0073561863402523               1    3    2    6 
     -0.0054512911788643               1    4    2    4 
     -0.0000000000000000               1    4    2    5 
      0.0000000000000000               1    4    2    6 
     -0.0054512911788643               1    5    2    5 
      0.0000000000000000               1    5    2    6 
      0.0098438284287737               1    6    2    6 
      0.0026257388376400               1    3    3    3 
      0.0000000000000000               1    3    3    4 
      0.0000000000000000               1    3    3    5 
      0.0048539014608412               1    3    3    6 
     -0.0047324616106432               1    4    3    4 
     -0.0000000000000000               1    4    3    5 
     -0.0000000000000000               1    4    3    6 
     -0.0047324616106432               1    5    3    5 
     -0.0000000000000000               1    5    3    6 
     -0.0125093785899978               1    6    3    6 
     -0.0000000000000000               1    4    4    4 
     -0.0000000000000000               1    4    4    5 
     -0.0050094010876464               1    4    4    6 
      0.0000000000000000               1    5    4    5 
      0.0000000000000000               1    5    4    6 
      0.0000000000000000               1    6    4    6 
     -0.0000000000000000               1    5    5    5 
     -0.0050094010876464               1    5    5    6 
      0.0000000000000000               1    6    5    6 
      0.0034321377117038               1    6    6    6 
      0.5148768413726409               2    2    2    2 
     -0.0423369336495779               2    2    2    3 
     -0.0000000000000000               2    2    2    4 
      0.0000000000000001               2    2    2    5 
      0.1505790269139374               2    2    2    6 
      0.2376720857421313               2    3    2    3 
      0.0000000000000000               2    3    2    4 
     -0.0000000000000001               2    3    2    5 
     -0.0501063285422941               2    3    2    6 
      0.2904249396105321               2    4    2    4 
      0.0000000000000000               2    4    2    5 
      0.0000000000000001               2    4    2    6 
      0.2904249396105320               2    5    2    5 
      0.0000000000000001               2    5    2    6 
      0.4615583699543417               2    6    2    6 
      0.0019915636083044               2    3    3    3 
      0.0000000000000000               2    3    3    4 
      0.0000000000000000               2    3    3    5 
      0.0061251671450527               2    3    3    6 
      0.0021843666076320               2    4    3    4 
      0.0000000000000000               2    4    3    5 
     -0.0000000000000000               2    4    3    6 
      0.0021843666076320               2    5    3    5 
     -0.0000000000000000               2    5    3    6 
     -0.0385509994951825               2    6    3    6 
     -0.0000000000000001               2    4    4    4 
     -0.0000000000000000               2    4    4    5 
     -0.0182564862929905               2    4    4    6 
     -0.0000000000000000               2    5    4    5 
     -0.0000000000000000               2    5    4    6 
     -0.0000000000000000               2    6    4    6 
      0.0000000000000000               2    5    5    5 
     -0.0182564862929905               2    5    5    6 
      0.0000000000000001               2    6    5    6 
      0.1537863605669491               2    6    6    6 
      0.3399470835593329               3    3    3    3 
      0.0000000000000000               3    3    3    4 
     -0.0000000000000001               3    3    3    5 
      0.0363296241250134               3    3    3    6 
      0.2826571328483592               3    4    3    4 
      0.0000000000000000               3    4    3    5 
      0.0000000000000000               3    4    3    6 
      0.2826571328483592               3    5    3    5 
      0.0000000000000000               3    5    3    6 
      0.2429411319437257               3    6    3    6 
     -0.0000000000000000               3    4    4    4 
     -0.0000000000000000               3    4    4    5 
     -0.0135247792945647               3    4    4    6 
     -0.0000000000000000               3    5    4    5 
     -0.0000000000000000               3    5    4    6 
      0.0000000000000000               3    6    4    6 
     -0.0000000000000001               3    5    5    5 
     -0.0135247792945647               3    5    5    6 
     -0.0000000000000001               3    6    5    6 
     -0.0415110383137965               3    6    6    6 
      0.3129455111594085               4    4    4    4 
      0.0000000000000001               4    4    4    5 
      0.0000000000000001               4    4    4    6 
      0.2792072321320268               4    5    4    5 
      0.0000000000000000               4    5    4    6 
      0.2710368012396859               4    6    4    6 
      0.0000000000000000               4    5    5    5 
      0.0000000000000000               4    5    5    6 
      0.0000000000000001               4    6    5    6 
      0.0000000000000001               4    6    6    6 
      0.3129455111594085               5    5    5    5 
      0.0000000000000000               5    5    5    6 
      0.2710368012396859               5    6    5    6 
      0.0000000000000001               5    6    6    6 
      0.4512494527761207               6    6    6    6 


==> LiH_sto3g_hamiltonian_scan/LiH_r1.4.txt <==
LiH sto-3g, Vnn: 1.133951166257143 
     -4.7741268642669850               1    1 
      0.1147213547578908               1    2 
      0.1693620508860590               1    3 
     -0.0000000000000000               1    4 
     -0.0000000000000000               1    5 
     -0.0137527942032781               1    6 
      0.1147213547578907               2    1 
     -1.5731905043749721               2    2 
      0.0382043397119800               2    3 
     -0.0000000000000002               2    4 
     -0.0000000000000003               2    5 
     -0.1192877484728454               2    6 
      0.1693620508860589               3    1 
      0.0382043397119799               3    2 
     -1.1400031965716668               3    3 
      0.0000000000000001               3    4 
      0.0000000000000001               3    5 
      0.0340250371830124               3    6 
     -0.0000000000000000               4    1 
     -0.0000000000000002               4    2 
      0.0000000000000001               4    3 
     -1.1552761032196264               4    4 
      0.0000000000000002               4    5 
     -0.0000000000000003               4    6 
     -0.0000000000000000               5    1 
     -0.0000000000000003               5    2 
      0.0000000000000001               5    3 
     -0.0000000000000000               5    4 
     -1.1552761032196266               5    5 
      0.0000000000000003               5    6 
     -0.0137527942032781               6    1 
     -0.1192877484728451               6    2 
      0.0340250371830121               6    3 
     -0.0000000000000003               6    4 
      0.0000000000000003               6    5 
     -0.9174674606494210               6    6 
      1.6574622454004859               1    1    1    1 
     -0.1232104541097712               1    1    1    2 
     -0.1364653992567220               1    1    1    3 
      0.0000000000000000               1    1    1    4 
      0.0000000000000000               1    1    1    5 
      0.0302122332694384               1    1    1    6 
      0.3935977815157157               1    2    1    2 
      0.0095574909228338               1    2    1    3 
      0.0000000000000001               1    2    1    4 
      0.0000000000000001               1    2    1    5 
     -0.0128575720052086               1    2    1    6 
      0.3961238601373314               1    3    1    3 
     -0.0000000000000000               1    3    1    4 
     -0.0000000000000000               1    3    1    5 
      0.0174475792488418               1    3    1    6 
      0.3962908957618653               1    4    1    4 
     -0.0000000000000001               1    4    1    5 
      0.0000000000000001               1    4    1    6 
      0.3962908957618655               1    5    1    5 
     -0.0000000000000001               1    5    1    6 
      0.3612976342286220               1    6    1    6 
      0.0084891020676704               1    2    2    2 
     -0.0040499702469003               1    2    2    3 
      0.0000000000000000               1    2    2    4 
      0.0000000000000000               1    2    2    5 
      0.0070175393520862               1    2    2    6 
     -0.0124141021572546               1    3    2    3 
      0.0000000000000000               1    3    2    4 
      0.0000000000000000               1    3    2    5 
     -0.0050480780558480               1    3    2    6 
     -0.0048586976440607               1    4    2    4 
      0.0000000000000000               1    4    2    5 
      0.0000000000000000               1    4    2    6 
     -0.0048586976440607               1    5    2    5 
      0.0000000000000000               1    5    2    6 
      0.0057346740922700               1    6    2    6 
      0.0021876591730740               1    3    3    3 
      0.0000000000000000               1    3    3    4 
     -0.0000000000000000               1    3    3    5 
      0.0046184652407283               1    3    3    6 
     -0.0048921668647612               1    4    3    4 
      0.0000000000000000               1    4    3    5 
     -0.0000000000000000               1    4    3    6 
     -0.0048921668647612               1    5    3    5 
      0.0000000000000000               1    5    3    6 
     -0.0114767587334730               1    6    3    6 
     -0.0000000000000000               1    4    4    4 
      0.0000000000000000               1    4    4    5 
     -0.0057829649443441               1    4    4    6 
      0.0000000000000000               1    5    4    5 
      0.0000000000000000               1    5    4    6 
      0.0000000000000000               1    6    4    6 
      0.0000000000000000               1    5    5    5 
     -0.0057829649443441               1    5    5    6 
      0.0000000000000000               1    6    5    6 
     -0.0008113294739401               1    6    6    6 
      0.5013007605417329               2    2    2    2 
     -0.0453741229529813               2    2    2    3 
      0.0000000000000001               2    2    2    4 
      0.0000000000000001               2    2    2    5 
      0.1382013254220273               2    2    2    6 
      0.2299662563760539               2    3    2    3 
     -0.0000000000000000               2    3    2    4 
     -0.0000000000000000               2    3    2    5 
     -0.0506506948501914               2    3    2    6 
      0.2801843995366381               2    4    2    4 
     -0.0000000000000000               2    4    2    5 
      0.0000000000000001               2    4    2    6 
      0.2801843995366382               2    5    2    5 
     -0.0000000000000001               2    5    2    6 
      0.4598671673877818               2    6    2    6 
      0.0048257891690869               2    3    3    3 
      0.0000000000000000               2    3    3    4 
      0.0000000000000000               2    3    3    5 
      0.0075904462559953               2    3    3    6 
      0.0037951989026930               2    4    3    4 
     -0.0000000000000000               2    4    3    5 
     -0.0000000000000000               2    4    3    6 
      0.0037951989026930               2    5    3    5 
     -0.0000000000000000               2    5    3    6 
     -0.0409602733606626               2    6    3    6 
      0.0000000000000000               2    4    4    4 
      0.0000000000000000               2    4    4    5 
     -0.0193081729556450               2    4    4    6 
      0.0000000000000000               2    5    4    5 
      0.0000000000000000               2    5    4    6 
      0.0000000000000001               2    6    4    6 
      0.0000000000000001               2    5    5    5 
     -0.0193081729556450               2    5    5    6 
      0.0000000000000001               2    6    5    6 
      0.1460722141524698               2    6    6    6 
      0.3394850885026998               3    3    3    3 
     -0.0000000000000000               3    3    3    4 
     -0.0000000000000000               3    3    3    5 
      0.0361491715105078               3    3    3    6 
      0.2824004454965207               3    4    3    4 
     -0.0000000000000000               3    4    3    5 
      0.0000000000000001               3    4    3    6 
      0.2824004454965208               3    5    3    5 
     -0.0000000000000001               3    5    3    6 
      0.2424562448408257               3    6    3    6 
     -0.0000000000000000               3    4    4    4 
     -0.0000000000000000               3    4    4    5 
     -0.0139048282201711               3    4    4    6 
     -0.0000000000000000               3    5    4    5 
      0.0000000000000000               3    5    4    6 
     -0.0000000000000000               3    6    4    6 
     -0.0000000000000000               3    5    5    5 
     -0.0139048282201711               3    5    5    6 
     -0.0000000000000000               3    6    5    6 
     -0.0429660957085374               3    6    6    6 
      0.3129455111594087               4    4    4    4 
     -0.0000000000000000               4    4    4    5 
      0.0000000000000001               4    4    4    6 
      0.2792072321320270               4    5    4    5 
     -0.0000000000000001               4    5    4    6 
      0.2701278196272461               4    6    4    6 
     -0.0000000000000001               4    5    5    5 
      0.0000000000000000               4    5    5    6 
     -0.0000000000000001               4    6    5    6 
      0.0000000000000001               4    6    6    6 
      0.3129455111594091               5    5    5    5 
     -0.0000000000000001               5    5    5    6 
      0.2701278196272461               5    6    5    6 
     -0.0000000000000001               5    6    6    6 
      0.4569345811787084               6    6    6    6 


==> LiH_sto3g_hamiltonian_scan/LiH_r1.6.txt <==
LiH sto-3g, Vnn: 0.992207270475 
     -4.7273931278078676               1    1 
      0.1054996759462216               1    2 
      0.1669614090271795               1    3 
      0.0000000000000000               1    4 
     -0.0000000000000000               1    5 
     -0.0346772045911072               1    6 
      0.1054996759462215               2    1 
     -1.4926462224214656               2    2 
      0.0328928227031996               2    3 
      0.0000000000000001               2    4 
      0.0000000000000006               2    5 
     -0.0527078786747566               2    6 
      0.1669614090271794               3    1 
      0.0328928227031995               3    2 
     -1.1255447367380687               3    3 
     -0.0000000000000000               3    4 
     -0.0000000000000002               3    5 
      0.0304455719849471               3    6 
      0.0000000000000000               4    1 
      0.0000000000000001               4    2 
     -0.0000000000000000               4    3 
     -1.1357998501303801               4    4 
     -0.0000000000000004               4    5 
     -0.0000000000000000               4    6 
     -0.0000000000000000               5    1 
      0.0000000000000006               5    2 
     -0.0000000000000002               5    3 
     -0.0000000000000004               5    4 
     -1.1357998501303810               5    5 
      0.0000000000000003               5    6 
     -0.0346772045911071               6    1 
     -0.0527078786747568               6    2 
      0.0304455719849472               6    3 
     -0.0000000000000000               6    4 
      0.0000000000000003               6    5 
     -0.9509665922743734               6    6 
      1.6585666868445066               1    1    1    1 
     -0.1117099764896892               1    1    1    2 
     -0.1385746296989148               1    1    1    3 
     -0.0000000000000000               1    1    1    4 
      0.0000000000000000               1    1    1    5 
      0.0530450230552225               1    1    1    6 
      0.3667010402685598               1    2    1    2 
      0.0134512756570073               1    2    1    3 
     -0.0000000000000000               1    2    1    4 
     -0.0000000000000002               1    2    1    5 
     -0.0414968895475448               1    2    1    6 
      0.3956337196857596               1    3    1    3 
      0.0000000000000000               1    3    1    4 
      0.0000000000000001               1    3    1    5 
      0.0176658357941909               1    3    1    6 
      0.3963193838424235               1    4    1    4 
      0.0000000000000002               1    4    1    5 
      0.0000000000000000               1    4    1    6 
      0.3963193838424238               1    5    1    5 
     -0.0000000000000001               1    5    1    6 
      0.3617310518723964               1    6    1    6 
      0.0062103007813105               1    2    2    2 
     -0.0033493907209221               1    2    2    3 
     -0.0000000000000000               1    2    2    4 
     -0.0000000000000000               1    2    2    5 
      0.0046926666218400               1    2    2    6 
     -0.0110350606851215               1    3    2    3 
     -0.0000000000000000               1    3    2    4 
     -0.0000000000000000               1    3    2    5 
     -0.0036667902110824               1    3    2    6 
     -0.0043558032170859               1    4    2    4 
     -0.0000000000000000               1    4    2    5 
     -0.0000000000000000               1    4    2    6 
     -0.0043558032170859               1    5    2    5 
      0.0000000000000000               1    5    2    6 
      0.0032715946872422               1    6    2    6 
      0.0018246207759463               1    3    3    3 
     -0.0000000000000000               1    3    3    4 
      0.0000000000000000               1    3    3    5 
      0.0043956318965438               1    3    3    6 
     -0.0049752923250450               1    4    3    4 
     -0.0000000000000000               1    4    3    5 
      0.0000000000000000               1    4    3    6 
     -0.0049752923250450               1    5    3    5 
     -0.0000000000000000               1    5    3    6 
     -0.0113363370903337               1    6    3    6 
      0.0000000000000000               1    4    4    4 
     -0.0000000000000000               1    4    4    5 
     -0.0061123266289657               1    4    4    6 
     -0.0000000000000000               1    5    4    5 
     -0.0000000000000000               1    5    4    6 
     -0.0000000000000000               1    6    4    6 
     -0.0000000000000000               1    5    5    5 
     -0.0061123266289658               1    5    5    6 
      0.0000000000000000               1    6    5    6 
     -0.0030683874460297               1    6    6    6 
      0.4873109686326905               2    2    2    2 
     -0.0485795889126029               2    2    2    3 
     -0.0000000000000000               2    2    2    4 
     -0.0000000000000002               2    2    2    5 
      0.1267949839492471               2    2    2    6 
      0.2236100431407960               2    3    2    3 
      0.0000000000000000               2    3    2    4 
      0.0000000000000001               2    3    2    5 
     -0.0513668927232180               2    3    2    6 
      0.2701714922760781               2    4    2    4 
      0.0000000000000001               2    4    2    5 
     -0.0000000000000000               2    4    2    6 
      0.2701714922760783               2    5    2    5 
     -0.0000000000000001               2    5    2    6 
      0.4538444285072878               2    6    2    6 
      0.0074841710057789               2    3    3    3 
     -0.0000000000000000               2    3    3    4 
     -0.0000000000000000               2    3    3    5 
      0.0094086086931522               2    3    3    6 
      0.0057675020460984               2    4    3    4 
      0.0000000000000000               2    4    3    5 
      0.0000000000000000               2    4    3    6 
      0.0057675020460984               2    5    3    5 
      0.0000000000000000               2    5    3    6 
     -0.0433534553152512               2    6    3    6 
     -0.0000000000000000               2    4    4    4 
     -0.0000000000000000               2    4    4    5 
     -0.0195744736050231               2    4    4    6 
     -0.0000000000000000               2    5    4    5 
     -0.0000000000000000               2    5    4    6 
     -0.0000000000000000               2    6    4    6 
     -0.0000000000000002               2    5    5    5 
     -0.0195744736050231               2    5    5    6 
     -0.0000000000000002               2    6    5    6 
      0.1342054124448367               2    6    6    6 
      0.3378822722917135               3    3    3    3 
      0.0000000000000000               3    3    3    4 
      0.0000000000000001               3    3    3    5 
      0.0359796478157696               3    3    3    6 
      0.2819913449626576               3    4    3    4 
      0.0000000000000001               3    4    3    5 
      0.0000000000000000               3    4    3    6 
      0.2819913449626578               3    5    3    5 
     -0.0000000000000001               3    5    3    6 
      0.2414356512432734               3    6    3    6 
      0.0000000000000000               3    4    4    4 
     -0.0000000000000000               3    4    4    5 
     -0.0137229665928559               3    4    4    6 
      0.0000000000000000               3    5    4    5 
     -0.0000000000000000               3    5    4    6 
      0.0000000000000000               3    6    4    6 
      0.0000000000000000               3    5    5    5 
     -0.0137229665928559               3    5    5    6 
      0.0000000000000001               3    6    5    6 
     -0.0440769265790382               3    6    6    6 
      0.3129455111594087               4    4    4    4 
      0.0000000000000002               4    4    4    5 
      0.0000000000000000               4    4    4    6 
      0.2792072321320273               4    5    4    5 
     -0.0000000000000001               4    5    4    6 
      0.2681284176917901               4    6    4    6 
      0.0000000000000001               4    5    5    5 
      0.0000000000000000               4    5    5    6 
      0.0000000000000001               4    6    5    6 
     -0.0000000000000000               4    6    6    6 
      0.3129455111594091               5    5    5    5 
     -0.0000000000000001               5    5    5    6 
      0.2681284176917904               5    6    5    6 
     -0.0000000000000001               5    6    6    6 
      0.4537872120145687               6    6    6    6 


==> LiH_sto3g_hamiltonian_scan/LiH_r1.8.txt <==
LiH sto-3g, Vnn: 0.8819620182 
     -4.6908987720082234               1    1 
      0.0998043782934090               1    2 
      0.1647552054212371               1    3 
     -0.0000000000000000               1    4 
     -0.0000000000000001               1    5 
     -0.0460014440350010               1    6 
      0.0998043782934089               2    1 
     -1.4188637654813323               2    2 
      0.0268674975302178               2    3 
      0.0000000000000004               2    4 
      0.0000000000000002               2    5 
     -0.0063049983633177               2    6 
      0.1647552054212371               3    1 
      0.0268674975302179               3    2 
     -1.1127983447919205               3    3 
     -0.0000000000000002               3    4 
     -0.0000000000000001               3    5 
      0.0266487034030177               3    6 
     -0.0000000000000000               4    1 
      0.0000000000000004               4    2 
     -0.0000000000000002               4    3 
     -1.1179179653026514               4    4 
     -0.0000000000000002               4    5 
      0.0000000000000000               4    6 
     -0.0000000000000001               5    1 
      0.0000000000000002               5    2 
     -0.0000000000000001               5    3 
     -0.0000000000000003               5    4 
     -1.1179179653026512               5    5 
      0.0000000000000000               5    6 
     -0.0460014440350012               6    1 
     -0.0063049983633176               6    2 
      0.0266487034030177               6    3 
      0.0000000000000000               6    4 
      0.0000000000000000               6    5 
     -0.9820981787256693               6    6 
      1.6589498606152955               1    1    1    1 
     -0.1043951718099362               1    1    1    2 
     -0.1400220020726972               1    1    1    3 
      0.0000000000000000               1    1    1    4 
      0.0000000000000001               1    1    1    5 
      0.0642363690061954               1    1    1    6 
      0.3445157611348459               1    2    1    2 
      0.0180556977110612               1    2    1    3 
     -0.0000000000000001               1    2    1    4 
     -0.0000000000000001               1    2    1    5 
     -0.0605096673817611               1    2    1    6 
      0.3945163392885462               1    3    1    3 
      0.0000000000000001               1    3    1    4 
      0.0000000000000000               1    3    1    5 
      0.0189938151457816               1    3    1    6 
      0.3963317790954594               1    4    1    4 
      0.0000000000000001               1    4    1    5 
     -0.0000000000000000               1    4    1    6 
      0.3963317790954592               1    5    1    5 
     -0.0000000000000000               1    5    1    6 
      0.3598413656086913               1    6    1    6 
      0.0045907936665961               1    2    2    2 
     -0.0029176592299392               1    2    2    3 
     -0.0000000000000000               1    2    2    4 
      0.0000000000000000               1    2    2    5 
      0.0031000644693827               1    2    2    6 
     -0.0100194178593982               1    3    2    3 
     -0.0000000000000000               1    3    2    4 
     -0.0000000000000000               1    3    2    5 
     -0.0028694934063287               1    3    2    6 
     -0.0039790762356333               1    4    2    4 
     -0.0000000000000000               1    4    2    5 
     -0.0000000000000000               1    4    2    6 
     -0.0039790762356333               1    5    2    5 
      0.0000000000000000               1    5    2    6 
      0.0019310268461349               1    6    2    6 
      0.0014877451658615               1    3    3    3 
      0.0000000000000000               1    3    3    4 
      0.0000000000000000               1    3    3    5 
      0.0042055718782700               1    3    3    6 
     -0.0050232552925553               1    4    3    4 
     -0.0000000000000000               1    4    3    5 
     -0.0000000000000000               1    4    3    6 
     -0.0050232552925553               1    5    3    5 
     -0.0000000000000000               1    5    3    6 
     -0.0112467332058706               1    6    3    6 
     -0.0000000000000000               1    4    4    4 
     -0.0000000000000000               1    4    4    5 
     -0.0061515415165027               1    4    4    6 
      0.0000000000000000               1    5    4    5 
     -0.0000000000000000               1    5    4    6 
     -0.0000000000000000               1    6    4    6 
     -0.0000000000000000               1    5    5    5 
     -0.0061515415165027               1    5    5    6 
      0.0000000000000000               1    6    5    6 
     -0.0042506851485138               1    6    6    6 
      0.4736133157209653               2    2    2    2 
     -0.0521977439972744               2    2    2    3 
     -0.0000000000000001               2    2    2    4 
      0.0000000000000000               2    2    2    5 
      0.1178622948286555               2    2    2    6 
      0.2185510331777832               2    3    2    3 
      0.0000000000000001               2    3    2    4 
      0.0000000000000000               2    3    2    5 
     -0.0528921607295613               2    3    2    6 
      0.2604903177842884               2    4    2    4 
      0.0000000000000001               2    4    2    5 
     -0.0000000000000001               2    4    2    6 
      0.2604903177842884               2    5    2    5 
      0.0000000000000001               2    5    2    6 
      0.4443443228256535               2    6    2    6 
      0.0101267590824440               2    3    3    3 
     -0.0000000000000000               2    3    3    4 
      0.0000000000000000               2    3    3    5 
      0.0117555218994069               2    3    3    6 
      0.0082051641734078               2    4    3    4 
      0.0000000000000000               2    4    3    5 
      0.0000000000000000               2    4    3    6 
      0.0082051641734078               2    5    3    5 
     -0.0000000000000000               2    5    3    6 
     -0.0456828465309827               2    6    3    6 
     -0.0000000000000001               2    4    4    4 
     -0.0000000000000000               2    4    4    5 
     -0.0193593083553743               2    4    4    6 
     -0.0000000000000001               2    5    4    5 
     -0.0000000000000000               2    5    4    6 
     -0.0000000000000001               2    6    4    6 
     -0.0000000000000001               2    5    5    5 
     -0.0193593083553743               2    5    5    6 
      0.0000000000000000               2    6    5    6 
      0.1208978705596270               2    6    6    6 
      0.3352661368276842               3    3    3    3 
      0.0000000000000000               3    3    3    4 
      0.0000000000000001               3    3    3    5 
      0.0360243580076978               3    3    3    6 
      0.2813776203842968               3    4    3    4 
      0.0000000000000001               3    4    3    5 
     -0.0000000000000000               3    4    3    6 
      0.2813776203842968               3    5    3    5 
     -0.0000000000000000               3    5    3    6 
      0.2400647350171497               3    6    3    6 
      0.0000000000000000               3    4    4    4 
     -0.0000000000000000               3    4    4    5 
     -0.0132230897061578               3    4    4    6 
      0.0000000000000000               3    5    4    5 
     -0.0000000000000000               3    5    4    6 
      0.0000000000000001               3    6    4    6 
      0.0000000000000000               3    5    5    5 
     -0.0132230897061578               3    5    5    6 
      0.0000000000000000               3    6    5    6 
     -0.0450094766538127               3    6    6    6 
      0.3129455111594088               4    4    4    4 
      0.0000000000000000               4    4    4    5 
     -0.0000000000000000               4    4    4    6 
      0.2792072321320270               4    5    4    5 
     -0.0000000000000000               4    5    4    6 
      0.2649636325365996               4    6    4    6 
      0.0000000000000001               4    5    5    5 
      0.0000000000000000               4    5    5    6 
      0.0000000000000001               4    6    5    6 
     -0.0000000000000001               4    6    6    6 
      0.3129455111594087               5    5    5    5 
      0.0000000000000000               5    5    5    6 
      0.2649636325365995               5    6    5    6 
      0.0000000000000000               5    6    6    6 
      0.4440026025755287               6    6    6    6 


==> LiH_sto3g_hamiltonian_scan/LiH_r2.0.txt <==
LiH sto-3g, Vnn: 0.7937658163800001 
     -4.6616662450563791               1    1 
      0.0966960937609252               1    2 
      0.1628558348580131               1    3 
      0.0000000000000001               1    4 
     -0.0000000000000001               1    5 
     -0.0511135181828505               1    6 
      0.0966960937609253               2    1 
     -1.3517105982459050               2    2 
      0.0199252288461524               2    3 
     -0.0000000000000001               2    4 
      0.0000000000000001               2    5 
      0.0255559991555203               2    6 
      0.1628558348580131               3    1 
      0.0199252288461525               3    2 
     -1.1013241658986921               3    3 
      0.0000000000000001               3    4 
     -0.0000000000000000               3    5 
      0.0228740315375395               3    6 
      0.0000000000000001               4    1 
     -0.0000000000000001               4    2 
      0.0000000000000001               4    3 
     -1.1016492975782617               4    4 
     -0.0000000000000002               4    5 
     -0.0000000000000001               4    6 
     -0.0000000000000001               5    1 
      0.0000000000000001               5    2 
     -0.0000000000000000               5    3 
     -0.0000000000000002               5    4 
     -1.1016492975782619               5    5 
      0.0000000000000002               5    6 
     -0.0511135181828505               6    1 
      0.0255559991555202               6    2 
      0.0228740315375397               6    3 
     -0.0000000000000001               6    4 
      0.0000000000000002               6    5 
     -1.0038368432942253               6    6 
      1.6591519953072476               1    1    1    1 
     -0.1001182017047864               1    1    1    2 
     -0.1411171106160186               1    1    1    3 
     -0.0000000000000001               1    1    1    4 
      0.0000000000000000               1    1    1    5 
      0.0683423923985759               1    1    1    6 
      0.3259311488333517               1    2    1    2 
      0.0234993978361204               1    2    1    3 
      0.0000000000000001               1    2    1    4 
     -0.0000000000000000               1    2    1    5 
     -0.0731775848054990               1    2    1    6 
      0.3927708627048374               1    3    1    3 
     -0.0000000000000000               1    3    1    4 
      0.0000000000000000               1    3    1    5 
      0.0212683783428966               1    3    1    6 
      0.3963380926922154               1    4    1    4 
      0.0000000000000001               1    4    1    5 
      0.0000000000000000               1    4    1    6 
      0.3963380926922154               1    5    1    5 
     -0.0000000000000001               1    5    1    6 
      0.3557597346389637               1    6    1    6 
      0.0034221079051221               1    2    2    2 
     -0.0026664297272172               1    2    2    3 
     -0.0000000000000000               1    2    2    4 
      0.0000000000000000               1    2    2    5 
      0.0020517334782636               1    2    2    6 
     -0.0092698004675263               1    3    2    3 
     -0.0000000000000000               1    3    2    4 
      0.0000000000000000               1    3    2    5 
     -0.0024268654328334               1    3    2    6 
     -0.0037217764895707               1    4    2    4 
     -0.0000000000000000               1    4    2    5 
     -0.0000000000000000               1    4    2    6 
     -0.0037217764895707               1    5    2    5 
      0.0000000000000000               1    5    2    6 
      0.0011707041749374               1    6    2    6 
      0.0011538371857000               1    3    3    3 
     -0.0000000000000000               1    3    3    4 
      0.0000000000000000               1    3    3    5 
      0.0040596820838036               1    3    3    6 
     -0.0050524941156829               1    4    3    4 
     -0.0000000000000000               1    4    3    5 
      0.0000000000000000               1    4    3    6 
     -0.0050524941156829               1    5    3    5 
     -0.0000000000000000               1    5    3    6 
     -0.0109903902787117               1    6    3    6 
      0.0000000000000000               1    4    4    4 
     -0.0000000000000000               1    4    4    5 
     -0.0060121348035833               1    4    4    6 
     -0.0000000000000000               1    5    4    5 
     -0.0000000000000000               1    5    4    6 
     -0.0000000000000000               1    6    4    6 
     -0.0000000000000000               1    5    5    5 
     -0.0060121348035833               1    5    5    6 
      0.0000000000000000               1    6    5    6 
     -0.0048742547476377               1    6    6    6 
      0.4602775488850662               2    2    2    2 
     -0.0563190913880337               2    2    2    3 
      0.0000000000000000               2    2    2    4 
     -0.0000000000000000               2    2    2    5 
      0.1114149488988768               2    2    2    6 
      0.2148354907327089               2    3    2    3 
     -0.0000000000000000               2    3    2    4 
      0.0000000000000000               2    3    2    5 
     -0.0554717681299324               2    3    2    6 
      0.2512532691030188               2    4    2    4 
      0.0000000000000000               2    4    2    5 
     -0.0000000000000000               2    4    2    6 
      0.2512532691030189               2    5    2    5 
     -0.0000000000000000               2    5    2    6 
      0.4323846442396033               2    6    2    6 
      0.0127497210615968               2    3    3    3 
     -0.0000000000000000               2    3    3    4 
      0.0000000000000000               2    3    3    5 
      0.0148197883743926               2    3    3    6 
      0.0111832446993719               2    4    3    4 
      0.0000000000000000               2    4    3    5 
      0.0000000000000000               2    4    3    6 
      0.0111832446993719               2    5    3    5 
     -0.0000000000000000               2    5    3    6 
     -0.0478577496273559               2    6    3    6 
      0.0000000000000001               2    4    4    4 
     -0.0000000000000000               2    4    4    5 
     -0.0188750029780042               2    4    4    6 
      0.0000000000000000               2    5    4    5 
     -0.0000000000000000               2    5    4    6 
      0.0000000000000000               2    6    4    6 
     -0.0000000000000000               2    5    5    5 
     -0.0188750029780042               2    5    5    6 
      0.0000000000000000               2    6    5    6 
      0.1075626612023246               2    6    6    6 
      0.3316631741889545               3    3    3    3 
     -0.0000000000000001               3    3    3    4 
      0.0000000000000000               3    3    3    5 
      0.0363493009048675               3    3    3    6 
      0.2804775764786473               3    4    3    4 
      0.0000000000000001               3    4    3    5 
      0.0000000000000000               3    4    3    6 
      0.2804775764786474               3    5    3    5 
     -0.0000000000000001               3    5    3    6 
      0.2389783471313238               3    6    3    6 
     -0.0000000000000000               3    4    4    4 
     -0.0000000000000000               3    4    4    5 
     -0.0125274671743344               3    4    4    6 
     -0.0000000000000000               3    5    4    5 
     -0.0000000000000000               3    5    4    6 
     -0.0000000000000000               3    6    4    6 
     -0.0000000000000000               3    5    5    5 
     -0.0125274671743344               3    5    5    6 
      0.0000000000000000               3    6    5    6 
     -0.0459223301167109               3    6    6    6 
      0.3129455111594084               4    4    4    4 
      0.0000000000000001               4    4    4    5 
      0.0000000000000000               4    4    4    6 
      0.2792072321320267               4    5    4    5 
     -0.0000000000000000               4    5    4    6 
      0.2611705105218629               4    6    4    6 
      0.0000000000000000               4    5    5    5 
     -0.0000000000000000               4    5    5    6 
      0.0000000000000000               4    6    5    6 
      0.0000000000000000               4    6    6    6 
      0.3129455111594084               5    5    5    5 
     -0.0000000000000000               5    5    5    6 
      0.2611705105218629               5    6    5    6 
     -0.0000000000000000               5    6    6    6 
      0.4300628388587985               6    6    6    6 


==> LiH_sto3g_hamiltonian_scan/LiH_r2.2.txt <==
LiH sto-3g, Vnn: 0.7216052876181818 
     -4.6377471459887429               1    1 
      0.0955110736732186               1    2 
      0.1612092785167433               1    3 
     -0.0000000000000000               1    4 
      0.0000000000000001               1    5 
     -0.0523304137859244               1    6 
      0.0955110736732186               2    1 
     -1.2909667247586283               2    2 
      0.0120203766988669               2    3 
      0.0000000000000001               2    4 
      0.0000000000000002               2    5 
      0.0474812973721669               2    6 
      0.1612092785167433               3    1 
      0.0120203766988670               3    2 
     -1.0907373270595533               3    3 
     -0.0000000000000000               3    4 
     -0.0000000000000002               3    5 
      0.0190316500002872               3    6 
     -0.0000000000000000               4    1 
      0.0000000000000001               4    2 
     -0.0000000000000000               4    3 
     -1.0869315200315937               4    4 
     -0.0000000000000001               4    5 
      0.0000000000000000               4    6 
      0.0000000000000001               5    1 
      0.0000000000000002               5    2 
     -0.0000000000000002               5    3 
     -0.0000000000000001               5    4 
     -1.0869315200315939               5    5 
     -0.0000000000000003               5    6 
     -0.0523304137859244               6    1 
      0.0474812973721667               6    2 
      0.0190316500002871               6    3 
      0.0000000000000000               6    4 
     -0.0000000000000003               6    5 
     -1.0162520226246123               6    6 
      1.6593249275193593               1    1    1    1 
     -0.0980512842186069               1    1    1    2 
     -0.1419615775533071               1    1    1    3 
      0.0000000000000000               1    1    1    4 
     -0.0000000000000001               1    1    1    5 
      0.0683186503260929               1    1    1    6 
      0.3102974102623204               1    2    1    2 
      0.0298366390033307               1    2    1    3 
     -0.0000000000000000               1    2    1    4 
      0.0000000000000000               1    2    1    5 
     -0.0816930822773161               1    2    1    6 
      0.3902835207267617               1    3    1    3 
      0.0000000000000000               1    3    1    4 
      0.0000000000000000               1    3    1    5 
      0.0244008080221128               1    3    1    6 
      0.3963421778049597               1    4    1    4 
      0.0000000000000000               1    4    1    5 
     -0.0000000000000000               1    4    1    6 
      0.3963421778049597               1    5    1    5 
      0.0000000000000001               1    5    1    6 
      0.3508270237001151               1    6    1    6 
      0.0025402104195333               1    2    2    2 
     -0.0025380091052287               1    2    2    3 
      0.0000000000000000               1    2    2    4 
     -0.0000000000000000               1    2    2    5 
      0.0013667105769054               1    2    2    6 
     -0.0087011339147511               1    3    2    3 
      0.0000000000000000               1    3    2    4 
     -0.0000000000000000               1    3    2    5 
     -0.0022032578193472               1    3    2    6 
     -0.0035648009326101               1    4    2    4 
     -0.0000000000000000               1    4    2    5 
      0.0000000000000000               1    4    2    6 
     -0.0035648009326101               1    5    2    5 
     -0.0000000000000000               1    5    2    6 
      0.0006761011649512               1    6    2    6 
      0.0008102819340680               1    3    3    3 
      0.0000000000000000               1    3    3    4 
     -0.0000000000000000               1    3    3    5 
      0.0039551444560132               1    3    3    6 
     -0.0050692642034188               1    4    3    4 
     -0.0000000000000000               1    4    3    5 
     -0.0000000000000000               1    4    3    6 
     -0.0050692642034188               1    5    3    5 
      0.0000000000000000               1    5    3    6 
     -0.0105810941587024               1    6    3    6 
     -0.0000000000000000               1    4    4    4 
      0.0000000000000000               1    4    4    5 
     -0.0057608343010725               1    4    4    6 
      0.0000000000000000               1    5    4    5 
     -0.0000000000000000               1    5    4    6 
      0.0000000000000000               1    6    4    6 
      0.0000000000000000               1    5    5    5 
     -0.0057608343010725               1    5    5    6 
     -0.0000000000000000               1    6    5    6 
     -0.0051885426245528               1    6    6    6 
      0.4473522671418231               2    2    2    2 
     -0.0610568750146927               2    2    2    3 
     -0.0000000000000000               2    2    2    4 
     -0.0000000000000001               2    2    2    5 
      0.1068387425896149               2    2    2    6 
      0.2126461790911420               2    3    2    3 
      0.0000000000000000               2    3    2    4 
      0.0000000000000000               2    3    2    5 
     -0.0591564804076107               2    3    2    6 
      0.2425939720112462               2    4    2    4 
      0.0000000000000000               2    4    2    5 
      0.0000000000000000               2    4    2    6 
      0.2425939720112463               2    5    2    5 
     -0.0000000000000000               2    5    2    6 
      0.4186593808343970               2    6    2    6 
      0.0152252106752430               2    3    3    3 
      0.0000000000000000               2    3    3    4 
     -0.0000000000000000               2    3    3    5 
      0.0188369934662731               2    3    3    6 
      0.0147545041913214               2    4    3    4 
      0.0000000000000000               2    4    3    5 
     -0.0000000000000000               2    4    3    6 
      0.0147545041913214               2    5    3    5 
      0.0000000000000000               2    5    3    6 
     -0.0497579897792973               2    6    3    6 
     -0.0000000000000000               2    4    4    4 
      0.0000000000000000               2    4    4    5 
     -0.0182394399806342               2    4    4    6 
     -0.0000000000000000               2    5    4    5 
     -0.0000000000000000               2    5    4    6 
     -0.0000000000000000               2    6    4    6 
      0.0000000000000000               2    5    5    5 
     -0.0182394399806342               2    5    5    6 
     -0.0000000000000001               2    6    5    6 
      0.0944404435293388               2    6    6    6 
      0.3270118208850287               3    3    3    3 
      0.0000000000000000               3    3    3    4 
      0.0000000000000000               3    3    3    5 
      0.0368444580711034               3    3    3    6 
      0.2791843994475587               3    4    3    4 
      0.0000000000000000               3    4    3    5 
     -0.0000000000000000               3    4    3    6 
      0.2791843994475587               3    5    3    5 
      0.0000000000000001               3    5    3    6 
      0.2387547666096086               3    6    3    6 
     -0.0000000000000000               3    4    4    4 
      0.0000000000000000               3    4    4    5 
     -0.0116821950080145               3    4    4    6 
      0.0000000000000000               3    5    4    5 
     -0.0000000000000000               3    5    4    6 
      0.0000000000000000               3    6    4    6 
      0.0000000000000001               3    5    5    5 
     -0.0116821950080145               3    5    5    6 
      0.0000000000000000               3    6    5    6 
     -0.0467937403550307               3    6    6    6 
      0.3129455111594083               4    4    4    4 
      0.0000000000000000               4    4    4    5 
      0.0000000000000000               4    4    4    6 
      0.2792072321320268               4    5    4    5 
      0.0000000000000001               4    5    4    6 
      0.2573277539653004               4    6    4    6 
      0.0000000000000000               4    5    5    5 
      0.0000000000000000               4    5    5    6 
      0.0000000000000000               4    6    5    6 
      0.0000000000000000               4    6    6    6 
      0.3129455111594083               5    5    5    5 
      0.0000000000000001               5    5    5    6 
      0.2573277539653005               5    6    5    6 
     -0.0000000000000000               5    6    6    6 
      0.4136195133665069               6    6    6    6 


==> LiH_sto3g_hamiltonian_scan/LiH_r2.4.txt <==
LiH sto-3g, Vnn: 0.66147151365 
     -4.6178201872025850               1    1 
      0.0958222662320825               1    2 
      0.1596944783465920               1    3 
     -0.0000000000000000               1    4 
      0.0000000000000001               1    5 
     -0.0510438618359438               1    6 
      0.0958222662320827               2    1 
     -1.2363876671379856               2    2 
      0.0031757696734319               2    3 
      0.0000000000000001               2    4 
     -0.0000000000000002               2    5 
      0.0626894964192168               2    6 
      0.1596944783465923               3    1 
      0.0031757696734319               3    2 
     -1.0806743973283066               3    3 
     -0.0000000000000001               3    4 
      0.0000000000000001               3    5 
      0.0149399025073781               3    6 
     -0.0000000000000000               4    1 
      0.0000000000000001               4    2 
     -0.0000000000000001               4    3 
     -1.0736567107378596               4    4 
      0.0000000000000003               4    5 
     -0.0000000000000000               4    6 
      0.0000000000000001               5    1 
     -0.0000000000000002               5    2 
      0.0000000000000001               5    3 
      0.0000000000000002               5    4 
     -1.0736567107378601               5    5 
     -0.0000000000000000               5    6 
     -0.0510438618359439               6    1 
      0.0626894964192168               6    2 
      0.0149399025073781               6    3 
     -0.0000000000000000               6    4 
     -0.0000000000000000               6    5 
     -1.0215165318687283               6    6 
      1.6594953831438668               1    1    1    1 
     -0.0976528894379449               1    1    1    2 
     -0.1425613291529305               1    1    1    3 
      0.0000000000000000               1    1    1    4 
     -0.0000000000000001               1    1    1    5 
      0.0658357058523810               1    1    1    6 
      0.2972071993492722               1    2    1    2 
      0.0371362355206763               1    2    1    3 
     -0.0000000000000000               1    2    1    4 
      0.0000000000000001               1    2    1    5 
     -0.0873356796106237               1    2    1    6 
      0.3868368707444857               1    3    1    3 
      0.0000000000000000               1    3    1    4 
     -0.0000000000000000               1    3    1    5 
      0.0283353742070830               1    3    1    6 
      0.3963453560657252               1    4    1    4 
     -0.0000000000000001               1    4    1    5 
      0.0000000000000000               1    4    1    6 
      0.3963453560657254               1    5    1    5 
      0.0000000000000000               1    5    1    6 
      0.3462325460877595               1    6    1    6 
      0.0018306230737619               1    2    2    2 
     -0.0024992475191058               1    2    2    3 
      0.0000000000000000               1    2    2    4 
     -0.0000000000000000               1    2    2    5 
      0.0009169267320935               1    2    2    6 
     -0.0082432249697375               1    3    2    3 
      0.0000000000000000               1    3    2    4 
      0.0000000000000000               1    3    2    5 
     -0.0021194036388606               1    3    2    6 
     -0.0034885788547202               1    4    2    4 
      0.0000000000000000               1    4    2    5 
      0.0000000000000000               1    4    2    6 
     -0.0034885788547202               1    5    2    5 
     -0.0000000000000000               1    5    2    6 
      0.0002864117980140               1    6    2    6 
      0.0004463848357283               1    3    3    3 
      0.0000000000000000               1    3    3    4 
     -0.0000000000000000               1    3    3    5 
      0.0038812395786978               1    3    3    6 
     -0.0050750982963425               1    4    3    4 
      0.0000000000000000               1    4    3    5 
     -0.0000000000000000               1    4    3    6 
     -0.0050750982963425               1    5    3    5 
      0.0000000000000000               1    5    3    6 
     -0.0100691078275094               1    6    3    6 
     -0.0000000000000000               1    4    4    4 
      0.0000000000000000               1    4    4    5 
     -0.0054331193535752               1    4    4    6 
      0.0000000000000000               1    5    4    5 
      0.0000000000000000               1    5    4    6 
      0.0000000000000000               1    6    4    6 
      0.0000000000000000               1    5    5    5 
     -0.0054331193535752               1    5    5    6 
     -0.0000000000000000               1    6    5    6 
     -0.0053200180392659               1    6    6    6 
      0.4349054903322477               2    2    2    2 
     -0.0666118530118321               2    2    2    3 
     -0.0000000000000000               2    2    2    4 
      0.0000000000000000               2    2    2    5 
      0.1033233304973586               2    2    2    6 
      0.2123251258434960               2    3    2    3 
      0.0000000000000000               2    3    2    4 
     -0.0000000000000000               2    3    2    5 
     -0.0638928817754865               2    3    2    6 
      0.2346350473868747               2    4    2    4 
     -0.0000000000000001               2    4    2    5 
      0.0000000000000000               2    4    2    6 
      0.2346350473868748               2    5    2    5 
     -0.0000000000000000               2    5    2    6 
      0.4034712074964609               2    6    2    6 
      0.0172963311759896               2    3    3    3 
      0.0000000000000000               2    3    3    4 
     -0.0000000000000000               2    3    3    5 
      0.0241167728237990               2    3    3    6 
      0.0189755859611770               2    4    3    4 
     -0.0000000000000000               2    4    3    5 
     -0.0000000000000000               2    4    3    6 
      0.0189755859611770               2    5    3    5 
      0.0000000000000000               2    5    3    6 
     -0.0511971430077848               2    6    3    6 
     -0.0000000000000000               2    4    4    4 
      0.0000000000000000               2    4    4    5 
     -0.0175039447900624               2    4    4    6 
     -0.0000000000000000               2    5    4    5 
      0.0000000000000000               2    5    4    6 
     -0.0000000000000000               2    6    4    6 
      0.0000000000000001               2    5    5    5 
     -0.0175039447900624               2    5    5    6 
      0.0000000000000000               2    6    5    6 
      0.0811818277303216               2    6    6    6 
      0.3211714388565143               3    3    3    3 
      0.0000000000000000               3    3    3    4 
     -0.0000000000000001               3    3    3    5 
      0.0372110649051726               3    3    3    6 
      0.2773509837158870               3    4    3    4 
     -0.0000000000000001               3    4    3    5 
      0.0000000000000000               3    4    3    6 
      0.2773509837158871               3    5    3    5 
      0.0000000000000000               3    5    3    6 
      0.2398329103209670               3    6    3    6 
      0.0000000000000000               3    4    4    4 
      0.0000000000000000               3    4    4    5 
     -0.0106944067695993               3    4    4    6 
      0.0000000000000000               3    5    4    5 
      0.0000000000000000               3    5    4    6 
      0.0000000000000000               3    6    4    6 
     -0.0000000000000000               3    5    5    5 
     -0.0106944067695993               3    5    5    6 
     -0.0000000000000000               3    6    5    6 
     -0.0473891562784098               3    6    6    6 
      0.3129455111594088               4    4    4    4 
     -0.0000000000000000               4    4    4    5 
      0.0000000000000000               4    4    4    6 
      0.2792072321320270               4    5    4    5 
      0.0000000000000000               4    5    4    6 
      0.2538990733947410               4    6    4    6 
     -0.0000000000000001               4    5    5    5 
      0.0000000000000000               4    5    5    6 
     -0.0000000000000001               4    6    5    6 
      0.0000000000000000               4    6    6    6 
      0.3129455111594091               5    5    5    5 
      0.0000000000000000               5    5    5    6 
      0.2538990733947412               5    6    5    6 
     -0.0000000000000000               5    6    6    6 
      0.3956259318949815               6    6    6    6 


==> LiH_sto3g_hamiltonian_scan/LiH_r2.6.txt <==
LiH sto-3g, Vnn: 0.610589089523077 
     -4.6009635500577453               1    1 
      0.0973355835027214               1    2 
      0.1581851035398144               1    3 
      0.0000000000000000               1    4 
     -0.0000000000000001               1    5 
      0.0480227977616487               1    6 
      0.0973355835027217               2    1 
     -1.1876901877592290               2    2 
     -0.0066431973614289               2    3 
      0.0000000000000001               2    4 
      0.0000000000000001               2    5 
     -0.0732307793392873               2    6 
      0.1581851035398144               3    1 
     -0.0066431973614290               3    2 
     -1.0707457388548325               3    3 
     -0.0000000000000001               3    4 
     -0.0000000000000000               3    5 
     -0.0104401812207746               3    6 
      0.0000000000000000               4    1 
      0.0000000000000001               4    2 
     -0.0000000000000001               4    3 
     -1.0616955207911145               4    4 
      0.0000000000000003               4    5 
      0.0000000000000001               4    6 
     -0.0000000000000001               5    1 
      0.0000000000000001               5    2 
     -0.0000000000000000               5    3 
      0.0000000000000002               5    4 
     -1.0616955207911150               5    5 
     -0.0000000000000001               5    6 
      0.0480227977616488               6    1 
     -0.0732307793392873               6    2 
     -0.0104401812207744               6    3 
      0.0000000000000001               6    4 
     -0.0000000000000001               6    5 
     -1.0219581863622618               6    6 
      1.6596591283587792               1    1    1    1 
     -0.0985522528823982               1    1    1    2 
     -0.1428997938609538               1    1    1    3 
     -0.0000000000000000               1    1    1    4 
      0.0000000000000000               1    1    1    5 
     -0.0617578983836517               1    1    1    6 
      0.2863620997573414               1    2    1    2 
      0.0455077098377026               1    2    1    3 
      0.0000000000000000               1    2    1    4 
     -0.0000000000000000               1    2    1    5 
      0.0907316700696010               1    2    1    6 
      0.3821019714738672               1    3    1    3 
      0.0000000000000000               1    3    1    4 
      0.0000000000000000               1    3    1    5 
     -0.0329861295199457               1    3    1    6 
      0.3963480520602132               1    4    1    4 
     -0.0000000000000001               1    4    1    5 
     -0.0000000000000000               1    4    1    6 
      0.3963480520602132               1    5    1    5 
      0.0000000000000000               1    5    1    6 
      0.3428593779180196               1    6    1    6 
      0.0012166692150591               1    2    2    2 
     -0.0025294743197518               1    2    2    3 
     -0.0000000000000000               1    2    2    4 
      0.0000000000000000               1    2    2    5 
     -0.0006168307798838               1    2    2    6 
     -0.0078365076539053               1    3    2    3 
      0.0000000000000000               1    3    2    4 
      0.0000000000000000               1    3    2    5 
      0.0021260544549495               1    3    2    6 
     -0.0034756094504520               1    4    2    4 
      0.0000000000000000               1    4    2    5 
      0.0000000000000000               1    4    2    6 
     -0.0034756094504520               1    5    2    5 
     -0.0000000000000000               1    5    2    6 
     -0.0000834384789787               1    6    2    6 
      0.0000462566253602               1    3    3    3 
     -0.0000000000000000               1    3    3    4 
      0.0000000000000000               1    3    3    5 
     -0.0038229937320998               1    3    3    6 
     -0.0050700629133410               1    4    3    4 
      0.0000000000000000               1    4    3    5 
     -0.0000000000000000               1    4    3    6 
     -0.0050700629133410               1    5    3    5 
      0.0000000000000000               1    5    3    6 
     -0.0094872985260443               1    6    3    6 
      0.0000000000000000               1    4    4    4 
     -0.0000000000000000               1    4    4    5 
      0.0050445990565242               1    4    4    6 
     -0.0000000000000000               1    5    4    5 
     -0.0000000000000000               1    5    4    6 
     -0.0000000000000000               1    6    4    6 
     -0.0000000000000000               1    5    5    5 
      0.0050445990565242               1    5    5    6 
      0.0000000000000000               1    6    5    6 
      0.0053310951799893               1    6    6    6 
      0.4229879593775762               2    2    2    2 
     -0.0731978407935087               2    2    2    3 
     -0.0000000000000001               2    2    2    4 
     -0.0000000000000000               2    2    2    5 
     -0.1000283193084662               2    2    2    6 
      0.2143567642100442               2    3    2    3 
      0.0000000000000000               2    3    2    4 
      0.0000000000000000               2    3    2    5 
      0.0695072751210640               2    3    2    6 
      0.2274650057303079               2    4    2    4 
     -0.0000000000000001               2    4    2    5 
      0.0000000000000000               2    4    2    6 
      0.2274650057303079               2    5    2    5 
      0.0000000000000000               2    5    2    6 
      0.3867983004899866               2    6    2    6 
      0.0184868423793090               2    3    3    3 
     -0.0000000000000000               2    3    3    4 
      0.0000000000000000               2    3    3    5 
     -0.0310022062160622               2    3    3    6 
      0.0239205604911428               2    4    3    4 
     -0.0000000000000000               2    4    3    5 
     -0.0000000000000000               2    4    3    6 
      0.0239205604911428               2    5    3    5 
      0.0000000000000000               2    5    3    6 
     -0.0517870617247115               2    6    3    6 
      0.0000000000000000               2    4    4    4 
     -0.0000000000000000               2    4    4    5 
      0.0166711194635750               2    4    4    6 
     -0.0000000000000000               2    5    4    5 
     -0.0000000000000000               2    5    4    6 
     -0.0000000000000001               2    6    4    6 
     -0.0000000000000000               2    5    5    5 
      0.0166711194635750               2    5    5    6 
     -0.0000000000000000               2    6    5    6 
     -0.0672236244948692               2    6    6    6 
      0.3139794404577380               3    3    3    3 
      0.0000000000000000               3    3    3    4 
      0.0000000000000000               3    3    3    5 
     -0.0369286604458520               3    3    3    6 
      0.2747735030432926               3    4    3    4 
     -0.0000000000000001               3    4    3    5 
     -0.0000000000000000               3    4    3    6 
      0.2747735030432926               3    5    3    5 
      0.0000000000000000               3    5    3    6 
      0.2425021843860283               3    6    3    6 
      0.0000000000000000               3    4    4    4 
     -0.0000000000000000               3    4    4    5 
      0.0095568669240204               3    4    4    6 
      0.0000000000000000               3    5    4    5 
     -0.0000000000000000               3    5    4    6 
      0.0000000000000000               3    6    4    6 
     -0.0000000000000000               3    5    5    5 
      0.0095568669240204               3    5    5    6 
      0.0000000000000000               3    6    5    6 
      0.0472342555149084               3    6    6    6 
      0.3129455111594085               4    4    4    4 
     -0.0000000000000001               4    4    4    5 
     -0.0000000000000000               4    4    4    6 
      0.2792072321320267               4    5    4    5 
      0.0000000000000000               4    5    4    6 
      0.2512593277160848               4    6    4    6 
     -0.0000000000000001               4    5    5    5 
     -0.0000000000000000               4    5    5    6 
     -0.0000000000000001               4    6    5    6 
      0.0000000000000000               4    6    6    6 
      0.3129455111594086               5    5    5    5 
      0.0000000000000000               5    5    5    6 
      0.2512593277160849               5    6    5    6 
      0.0000000000000000               5    6    6    6 
      0.3766230071475071               6    6    6    6 


==> LiH_sto3g_hamiltonian_scan/LiH_r2.8.txt <==
LiH sto-3g, Vnn: 0.5669755831285715 
     -4.5865174381908549               1    1 
      0.0997797190290236               1    2 
      0.1565983683326306               1    3 
     -0.0000000000000000               1    4 
      0.0000000000000000               1    5 
      0.0436562821532817               1    6 
      0.0997797190290236               2    1 
     -1.1445536821033038               2    2 
     -0.0175611975207045               2    3 
      0.0000000000000001               2    4 
     -0.0000000000000002               2    5 
     -0.0802717919301509               2    6 
      0.1565983683326306               3    1 
     -0.0175611975207046               3    2 
     -1.0605212863897822               3    3 
     -0.0000000000000001               3    4 
      0.0000000000000000               3    5 
     -0.0055043747925184               3    6 
     -0.0000000000000000               4    1 
      0.0000000000000001               4    2 
     -0.0000000000000001               4    3 
     -1.0509131908156788               4    4 
     -0.0000000000000000               4    5 
      0.0000000000000002               4    6 
      0.0000000000000000               5    1 
     -0.0000000000000002               5    2 
      0.0000000000000000               5    3 
     -0.0000000000000000               5    4 
     -1.0509131908156797               5    5 
      0.0000000000000001               5    6 
      0.0436562821532817               6    1 
     -0.0802717919301510               6    2 
     -0.0055043747925185               6    3 
      0.0000000000000002               6    4 
      0.0000000000000001               6    5 
     -1.0195430783389168               6    6 
      1.6598093580702884               1    1    1    1 
     -0.1004325727969351               1    1    1    2 
     -0.1429871386926830               1    1    1    3 
      0.0000000000000000               1    1    1    4 
     -0.0000000000000000               1    1    1    5 
     -0.0564879137473978               1    1    1    6 
      0.2774943199200098               1    2    1    2 
      0.0550403522233100               1    2    1    3 
     -0.0000000000000000               1    2    1    4 
      0.0000000000000001               1    2    1    5 
      0.0920687908202103               1    2    1    6 
      0.3756737562070568               1    3    1    3 
      0.0000000000000000               1    3    1    4 
     -0.0000000000000000               1    3    1    5 
     -0.0381329289501044               1    3    1    6 
      0.3963504073454788               1    4    1    4 
      0.0000000000000000               1    4    1    5 
     -0.0000000000000001               1    4    1    6 
      0.3963504073454791               1    5    1    5 
     -0.0000000000000000               1    5    1    6 
      0.3413912632272449               1    6    1    6 
      0.0006528535991564               1    2    2    2 
     -0.0026104877091802               1    2    2    3 
     -0.0000000000000000               1    2    2    4 
      0.0000000000000000               1    2    2    5 
     -0.0004088878998675               1    2    2    6 
     -0.0074324373035272               1    3    2    3 
     -0.0000000000000000               1    3    2    4 
      0.0000000000000000               1    3    2    5 
      0.0021888748745700               1    3    2    6 
     -0.0035101287436986               1    4    2    4 
     -0.0000000000000000               1    4    2    5 
      0.0000000000000000               1    4    2    6 
     -0.0035101287436986               1    5    2    5 
      0.0000000000000000               1    5    2    6 
     -0.0004792524668731               1    6    2    6 
     -0.0004127024680789               1    3    3    3 
      0.0000000000000000               1    3    3    4 
     -0.0000000000000000               1    3    3    5 
     -0.0037610729818010               1    3    3    6 
     -0.0050547137474772               1    4    3    4 
     -0.0000000000000000               1    4    3    5 
      0.0000000000000000               1    4    3    6 
     -0.0050547137474772               1    5    3    5 
     -0.0000000000000000               1    5    3    6 
     -0.0088491358614313               1    6    3    6 
     -0.0000000000000000               1    4    4    4 
      0.0000000000000000               1    4    4    5 
      0.0045987735602781               1    4    4    6 
      0.0000000000000000               1    5    4    5 
     -0.0000000000000000               1    5    4    6 
     -0.0000000000000000               1    6    4    6 
      0.0000000000000000               1    5    5    5 
      0.0045987735602781               1    5    5    6 
     -0.0000000000000000               1    6    5    6 
      0.0052432876461712               1    6    6    6 
      0.4116495598720057               2    2    2    2 
     -0.0808954749133454               2    2    2    3 
     -0.0000000000000000               2    2    2    4 
      0.0000000000000000               2    2    2    5 
     -0.0961697394064851               2    2    2    6 
      0.2192607253857798               2    3    2    3 
      0.0000000000000000               2    3    2    4 
      0.0000000000000000               2    3    2    5 
      0.0756060329283114               2    3    2    6 
      0.2211237121445872               2    4    2    4 
      0.0000000000000000               2    4    2    5 
     -0.0000000000000001               2    4    2    6 
      0.2211237121445873               2    5    2    5 
      0.0000000000000000               2    5    2    6 
      0.3684261486139635               2    6    2    6 
      0.0179834443723406               2    3    3    3 
      0.0000000000000000               2    3    3    4 
      0.0000000000000000               2    3    3    5 
     -0.0397029852917631               2    3    3    6 
      0.0296530986174643               2    4    3    4 
      0.0000000000000000               2    4    3    5 
     -0.0000000000000000               2    4    3    6 
      0.0296530986174643               2    5    3    5 
     -0.0000000000000000               2    5    3    6 
     -0.0507691711012377               2    6    3    6 
     -0.0000000000000000               2    4    4    4 
      0.0000000000000000               2    4    4    5 
      0.0157059404155683               2    4    4    6 
     -0.0000000000000000               2    5    4    5 
      0.0000000000000000               2    5    4    6 
     -0.0000000000000000               2    6    4    6 
      0.0000000000000001               2    5    5    5 
      0.0157059404155683               2    5    5    6 
      0.0000000000000000               2    6    5    6 
     -0.0520560083395588               2    6    6    6 
      0.3054343794576728               3    3    3    3 
      0.0000000000000000               3    3    3    4 
     -0.0000000000000000               3    3    3    5 
     -0.0352322896148804               3    3    3    6 
      0.2712009733087908               3    4    3    4 
      0.0000000000000000               3    4    3    5 
     -0.0000000000000001               3    4    3    6 
      0.2712009733087909               3    5    3    5 
     -0.0000000000000000               3    5    3    6 
      0.2467731387620578               3    6    3    6 
      0.0000000000000000               3    4    4    4 
      0.0000000000000000               3    4    4    5 
      0.0082664484317367               3    4    4    6 
      0.0000000000000000               3    5    4    5 
      0.0000000000000000               3    5    4    6 
      0.0000000000000000               3    6    4    6 
     -0.0000000000000000               3    5    5    5 
      0.0082664484317367               3    5    5    6 
     -0.0000000000000000               3    6    5    6 
      0.0455796444075606               3    6    6    6 
      0.3129455111594084               4    4    4    4 
      0.0000000000000000               4    4    4    5 
     -0.0000000000000001               4    4    4    6 
      0.2792072321320270               4    5    4    5 
     -0.0000000000000000               4    5    4    6 
      0.2497422512867468               4    6    4    6 
     -0.0000000000000000               4    5    5    5 
     -0.0000000000000000               4    5    5    6 
      0.0000000000000000               4    6    5    6 
     -0.0000000000000001               4    6    6    6 
      0.3129455111594088               5    5    5    5 
     -0.0000000000000000               5    5    5    6 
      0.2497422512867469               5    6    5    6 
     -0.0000000000000000               5    6    6    6 
      0.3570653476444686               6    6    6    6 


==> LiH_sto3g_hamiltonian_scan/LiH_r3.0.txt <==
LiH sto-3g, Vnn: 0.52917721092 
     -4.5739980495318475               1    1 
      0.1028440336841026               1    2 
      0.1549085896837619               1    3 
      0.0000000000000000               1    4 
     -0.0000000000000000               1    5 
      0.0381576672673332               1    6 
      0.1028440336841026               2    1 
     -1.1066142963033225               2    2 
     -0.0296771570886176               2    3 
     -0.0000000000000001               2    4 
      0.0000000000000000               2    5 
     -0.0843493449792055               2    6 
      0.1549085896837618               3    1 
     -0.0296771570886177               3    2 
     -1.0495781544284324               3    3 
      0.0000000000000001               3    4 
      0.0000000000000000               3    5 
     -0.0003223434847062               3    6 
      0.0000000000000000               4    1 
     -0.0000000000000001               4    2 
      0.0000000000000001               4    3 
     -1.0411793562389398               4    4 
     -0.0000000000000001               4    5 
      0.0000000000000003               4    6 
     -0.0000000000000000               5    1 
      0.0000000000000000               5    2 
      0.0000000000000000               5    3 
     -0.0000000000000001               5    4 
     -1.0411793562389395               5    5 
     -0.0000000000000001               5    6 
      0.0381576672673331               6    1 
     -0.0843493449792055               6    2 
     -0.0003223434847061               6    3 
      0.0000000000000003               6    4 
     -0.0000000000000001               6    5 
     -1.0158151755603231               6    6 
      1.6599423031842442               1    1    1    1 
     -0.1029639073398387               1    1    1    2 
     -0.1428647316480031               1    1    1    3 
     -0.0000000000000000               1    1    1    4 
      0.0000000000000000               1    1    1    5 
     -0.0502153656289005               1    1    1    6 
      0.2703227182805333               1    2    1    2 
      0.0656813176005062               1    2    1    3 
      0.0000000000000000               1    2    1    4 
     -0.0000000000000000               1    2    1    5 
      0.0912854154895680               1    2    1    6 
      0.3671951405644250               1    3    1    3 
     -0.0000000000000000               1    3    1    4 
     -0.0000000000000000               1    3    1    5 
     -0.0433106412828630               1    3    1    6 
      0.3963524769987956               1    4    1    4 
      0.0000000000000000               1    4    1    5 
     -0.0000000000000001               1    4    1    6 
      0.3963524769987954               1    5    1    5 
      0.0000000000000001               1    5    1    6 
      0.3423343879861298               1    6    1    6 
      0.0001198737934388               1    2    2    2 
     -0.0027220165487714               1    2    2    3 
      0.0000000000000000               1    2    2    4 
      0.0000000000000000               1    2    2    5 
     -0.0002535223351373               1    2    2    6 
     -0.0069978882649576               1    3    2    3 
      0.0000000000000000               1    3    2    4 
     -0.0000000000000000               1    3    2    5 
      0.0022781551071731               1    3    2    6 
     -0.0035771478497481               1    4    2    4 
     -0.0000000000000000               1    4    2    5 
      0.0000000000000000               1    4    2    6 
     -0.0035771478497481               1    5    2    5 
     -0.0000000000000000               1    5    2    6 
     -0.0009209922072784               1    6    2    6 
     -0.0009497664232292               1    3    3    3 
     -0.0000000000000000               1    3    3    4 
      0.0000000000000000               1    3    3    5 
     -0.0036686332359393               1    3    3    6 
     -0.0050305353373572               1    4    3    4 
     -0.0000000000000000               1    4    3    5 
      0.0000000000000000               1    4    3    6 
     -0.0050305353373572               1    5    3    5 
      0.0000000000000000               1    5    3    6 
     -0.0081617179603243               1    6    3    6 
      0.0000000000000000               1    4    4    4 
     -0.0000000000000000               1    4    4    5 
      0.0040950311889594               1    4    4    6 
     -0.0000000000000000               1    5    4    5 
      0.0000000000000000               1    5    4    6 
     -0.0000000000000000               1    6    4    6 
     -0.0000000000000000               1    5    5    5 
      0.0040950311889594               1    5    5    6 
      0.0000000000000000               1    6    5    6 
      0.0050490142248542               1    6    6    6 
      0.4009795434927427               2    2    2    2 
     -0.0895333546920589               2    2    2    3 
      0.0000000000000000               2    2    2    4 
      0.0000000000000000               2    2    2    5 
     -0.0911139391419009               2    2    2    6 
      0.2273700234025878               2    3    2    3 
     -0.0000000000000000               2    3    2    4 
     -0.0000000000000000               2    3    2    5 
      0.0814529360203674               2    3    2    6 
      0.2155942352630204               2    4    2    4 
      0.0000000000000000               2    4    2    5 
     -0.0000000000000001               2    4    2    6 
      0.2155942352630204               2    5    2    5 
     -0.0000000000000000               2    5    2    6 
      0.3481692451442827               2    6    2    6 
      0.0146537141714626               2    3    3    3 
     -0.0000000000000000               2    3    3    4 
      0.0000000000000000               2    3    3    5 
     -0.0499849345547357               2    3    3    6 
      0.0361597389399566               2    4    3    4 
      0.0000000000000000               2    4    3    5 
     -0.0000000000000000               2    4    3    6 
      0.0361597389399566               2    5    3    5 
      0.0000000000000000               2    5    3    6 
     -0.0469941797631059               2    6    3    6 
      0.0000000000000000               2    4    4    4 
     -0.0000000000000000               2    4    4    5 
      0.0145552866451821               2    4    4    6 
      0.0000000000000000               2    5    4    5 
      0.0000000000000000               2    5    4    6 
      0.0000000000000000               2    6    4    6 
     -0.0000000000000000               2    5    5    5 
      0.0145552866451821               2    5    5    6 
      0.0000000000000000               2    6    5    6 
     -0.0355585375294138               2    6    6    6 
      0.2960112231470193               3    3    3    3 
     -0.0000000000000000               3    3    3    4 
      0.0000000000000000               3    3    3    5 
     -0.0312248596102478               3    3    3    6 
      0.2663974497337712               3    4    3    4 
      0.0000000000000000               3    4    3    5 
     -0.0000000000000001               3    4    3    6 
      0.2663974497337711               3    5    3    5 
      0.0000000000000000               3    5    3    6 
      0.2521057175798808               3    6    3    6 
     -0.0000000000000000               3    4    4    4 
     -0.0000000000000000               3    4    4    5 
      0.0068408528417120               3    4    4    6 
     -0.0000000000000000               3    5    4    5 
     -0.0000000000000000               3    5    4    6 
     -0.0000000000000000               3    6    4    6 
     -0.0000000000000000               3    5    5    5 
      0.0068408528417120               3    5    5    6 
     -0.0000000000000000               3    6    5    6 
      0.0414950440105366               3    6    6    6 
      0.3129455111594088               4    4    4    4 
     -0.0000000000000001               4    4    4    5 
     -0.0000000000000001               4    4    4    6 
      0.2792072321320270               4    5    4    5 
      0.0000000000000000               4    5    4    6 
      0.2496314991699700               4    6    4    6 
      0.0000000000000000               4    5    5    5 
     -0.0000000000000000               4    5    5    6 
     -0.0000000000000000               4    6    5    6 
     -0.0000000000000001               4    6    6    6 
      0.3129455111594087               5    5    5    5 
      0.0000000000000000               5    5    5    6 
      0.2496314991699700               5    6    5    6 
      0.0000000000000000               5    6    6    6 
      0.3377252763254545               6    6    6    6 


==> LiH_sto3g_hamiltonian_scan/LiH_r3.2.txt <==
LiH sto-3g, Vnn: 0.4961036352375 
     -4.5630426015452690               1    1 
      0.1061896631864834               1    2 
      0.1531206777884988               1    3 
     -0.0000000000000000               1    4 
     -0.0000000000000000               1    5 
      0.0317580221003936               1    6 
      0.1061896631864833               2    1 
     -1.0734503920059935               2    2 
     -0.0428718663359042               2    3 
      0.0000000000000000               2    4 
     -0.0000000000000001               2    5 
     -0.0856342384654236               2    6 
      0.1531206777884989               3    1 
     -0.0428718663359042               3    2 
     -1.0376173904934274               3    3 
      0.0000000000000000               3    4 
      0.0000000000000001               3    5 
      0.0046772475441186               3    6 
     -0.0000000000000000               4    1 
      0.0000000000000000               4    2 
      0.0000000000000000               4    3 
     -1.0323733384072975               4    4 
      0.0000000000000003               4    5 
     -0.0000000000000001               4    6 
     -0.0000000000000000               5    1 
     -0.0000000000000001               5    2 
      0.0000000000000001               5    3 
      0.0000000000000002               5    4 
     -1.0323733384072986               5    5 
      0.0000000000000001               5    6 
      0.0317580221003936               6    1 
     -0.0856342384654236               6    2 
      0.0046772475441187               6    3 
     -0.0000000000000001               6    4 
      0.0000000000000001               6    5 
     -1.0118937230062879               6    6 
      1.6600566281927718               1    1    1    1 
     -0.1058070361551095               1    1    1    2 
     -0.1425668902837764               1    1    1    3 
      0.0000000000000000               1    1    1    4 
      0.0000000000000000               1    1    1    5 
     -0.0431272337814722               1    1    1    6 
      0.2645423326266192               1    2    1    2 
      0.0771235214451397               1    2    1    3 
      0.0000000000000000               1    2    1    4 
      0.0000000000000000               1    2    1    5 
      0.0882751510940887               1    2    1    6 
      0.3565732444886632               1    3    1    3 
     -0.0000000000000000               1    3    1    4 
     -0.0000000000000000               1    3    1    5 
     -0.0477823449002369               1    3    1    6 
      0.3963542828231228               1    4    1    4 
     -0.0000000000000001               1    4    1    5 
      0.0000000000000000               1    4    1    6 
      0.3963542828231232               1    5    1    5 
     -0.0000000000000000               1    5    1    6 
      0.3458847148708885               1    6    1    6 
     -0.0003826291326732               1    2    2    2 
     -0.0028430599945664               1    2    2    3 
      0.0000000000000000               1    2    2    4 
      0.0000000000000000               1    2    2    5 
     -0.0001243843048414               1    2    2    6 
     -0.0065209945457040               1    3    2    3 
      0.0000000000000000               1    3    2    4 
      0.0000000000000000               1    3    2    5 
      0.0023617425391171               1    3    2    6 
     -0.0036623979128886               1    4    2    4 
      0.0000000000000000               1    4    2    5 
     -0.0000000000000000               1    4    2    6 
     -0.0036623979128886               1    5    2    5 
      0.0000000000000000               1    5    2    6 
     -0.0014072197760775               1    6    2    6 
     -0.0015602510002294               1    3    3    3 
     -0.0000000000000000               1    3    3    4 
     -0.0000000000000000               1    3    3    5 
     -0.0035112420408033               1    3    3    6 
     -0.0049990859439773               1    4    3    4 
      0.0000000000000000               1    4    3    5 
     -0.0000000000000000               1    4    3    6 
     -0.0049990859439773               1    5    3    5 
      0.0000000000000000               1    5    3    6 
     -0.0074434217899005               1    6    3    6 
     -0.0000000000000000               1    4    4    4 
     -0.0000000000000000               1    4    4    5 
      0.0035387067184669               1    4    4    6 
      0.0000000000000000               1    5    4    5 
     -0.0000000000000000               1    5    4    6 
      0.0000000000000000               1    6    4    6 
     -0.0000000000000000               1    5    5    5 
      0.0035387067184669               1    5    5    6 
     -0.0000000000000000               1    6    5    6 
      0.0047250943913825               1    6    6    6 
      0.3911137669337857               2    2    2    2 
     -0.0986600674891725               2    2    2    3 
     -0.0000000000000000               2    2    2    4 
      0.0000000000000001               2    2    2    5 
     -0.0844980739129697               2    2    2    6 
      0.2385261282911459               2    3    2    3 
      0.0000000000000000               2    3    2    4 
     -0.0000000000000000               2    3    2    5 
      0.0859632054892327               2    3    2    6 
      0.2108062995708296               2    4    2    4 
     -0.0000000000000000               2    4    2    5 
      0.0000000000000000               2    4    2    6 
      0.2108062995708298               2    5    2    5 
     -0.0000000000000000               2    5    2    6 
      0.3261856133421464               2    6    2    6 
      0.0073944142385947               2    3    3    3 
     -0.0000000000000000               2    3    3    4 
      0.0000000000000000               2    3    3    5 
     -0.0608380054284667               2    3    3    6 
      0.0432791269514821               2    4    3    4 
     -0.0000000000000000               2    4    3    5 
     -0.0000000000000000               2    4    3    6 
      0.0432791269514822               2    5    3    5 
      0.0000000000000000               2    5    3    6 
     -0.0392584029455259               2    6    3    6 
      0.0000000000000000               2    4    4    4 
      0.0000000000000000               2    4    4    5 
      0.0131823968545020               2    4    4    6 
      0.0000000000000000               2    5    4    5 
     -0.0000000000000000               2    5    4    6 
     -0.0000000000000000               2    6    4    6 
      0.0000000000000000               2    5    5    5 
      0.0131823968545020               2    5    5    6 
      0.0000000000000000               2    6    5    6 
     -0.0183888577300897               2    6    6    6 
      0.2869141937873134               3    3    3    3 
     -0.0000000000000000               3    3    3    4 
     -0.0000000000000000               3    3    3    5 
     -0.0242856221927617               3    3    3    6 
      0.2602642971775155               3    4    3    4 
     -0.0000000000000001               3    4    3    5 
      0.0000000000000000               3    4    3    6 
      0.2602642971775158               3    5    3    5 
     -0.0000000000000000               3    5    3    6 
      0.2571867279045372               3    6    3    6 
     -0.0000000000000000               3    4    4    4 
     -0.0000000000000000               3    4    4    5 
      0.0053332698048762               3    4    4    6 
     -0.0000000000000000               3    5    4    5 
     -0.0000000000000000               3    5    4    6 
     -0.0000000000000000               3    6    4    6 
     -0.0000000000000000               3    5    5    5 
      0.0053332698048762               3    5    5    6 
     -0.0000000000000000               3    6    5    6 
      0.0342835783040695               3    6    6    6 
      0.3129455111594081               4    4    4    4 
     -0.0000000000000001               4    4    4    5 
      0.0000000000000000               4    4    4    6 
      0.2792072321320268               4    5    4    5 
     -0.0000000000000000               4    5    4    6 
      0.2510693304236125               4    6    4    6 
     -0.0000000000000001               4    5    5    5 
      0.0000000000000000               4    5    5    6 
     -0.0000000000000001               4    6    5    6 
      0.0000000000000000               4    6    6    6 
      0.3129455111594088               5    5    5    5 
     -0.0000000000000000               5    5    5    6 
      0.2510693304236128               5    6    5    6 
     -0.0000000000000000               5    6    6    6 
      0.3200209856851328               6    6    6    6 


==> LiH_sto3g_hamiltonian_scan/LiH_r3.4.txt <==
LiH sto-3g, Vnn: 0.4669210684588236 
     -4.5533737072050267               1    1 
      0.1095071485345524               1    2 
      0.1512392208363683               1    3 
      0.0000000000000000               1    4 
      0.0000000000000000               1    5 
      0.0248551397205635               1    6 
      0.1095071485345523               2    1 
     -1.0445804013368587               2    2 
     -0.0566842464746438               2    3 
     -0.0000000000000002               2    4 
     -0.0000000000000000               2    5 
     -0.0842308898781267               2    6 
      0.1512392208363683               3    1 
     -0.0566842464746436               3    2 
     -1.0246148208636978               3    3 
      0.0000000000000001               3    4 
     -0.0000000000000001               3    5 
      0.0089190612130220               3    6 
      0.0000000000000000               4    1 
     -0.0000000000000002               4    2 
      0.0000000000000001               4    3 
     -1.0243864220589016               4    4 
     -0.0000000000000001               4    5 
      0.0000000000000001               4    6 
      0.0000000000000000               5    1 
     -0.0000000000000000               5    2 
     -0.0000000000000001               5    3 
     -0.0000000000000001               5    4 
     -1.0243864220589021               5    5 
      0.0000000000000004               5    6 
      0.0248551397205634               6    1 
     -0.0842308898781265               6    2 
      0.0089190612130219               6    3 
      0.0000000000000001               6    4 
      0.0000000000000004               6    5 
     -1.0084235832000927               6    6 
      1.6601523947802201               1    1    1    1 
     -0.1086617461946376               1    1    1    2 
     -0.1420857896655150               1    1    1    3 
     -0.0000000000000000               1    1    1    4 
     -0.0000000000000000               1    1    1    5 
     -0.0355682134155743               1    1    1    6 
      0.2598438031930418               1    2    1    2 
      0.0887851653784245               1    2    1    3 
      0.0000000000000000               1    2    1    4 
      0.0000000000000001               1    2    1    5 
      0.0831074160795931               1    2    1    6 
      0.3442032783800710               1    3    1    3 
     -0.0000000000000000               1    3    1    4 
     -0.0000000000000000               1    3    1    5 
     -0.0507011720977968               1    3    1    6 
      0.3963558325941374               1    4    1    4 
      0.0000000000000000               1    4    1    5 
     -0.0000000000000000               1    4    1    6 
      0.3963558325941376               1    5    1    5 
     -0.0000000000000002               1    5    1    6 
      0.3517296350275556               1    6    1    6 
     -0.0008454067037627               1    2    2    2 
     -0.0029561964524735               1    2    2    3 
      0.0000000000000000               1    2    2    4 
     -0.0000000000000000               1    2    2    5 
     -0.0000076904951140               1    2    2    6 
     -0.0060147952995738               1    3    2    3 
     -0.0000000000000000               1    3    2    4 
      0.0000000000000000               1    3    2    5 
      0.0024052285546468               1    3    2    6 
     -0.0037534661056773               1    4    2    4 
     -0.0000000000000000               1    4    2    5 
     -0.0000000000000000               1    4    2    6 
     -0.0037534661056773               1    5    2    5 
      0.0000000000000000               1    5    2    6 
     -0.0019167389912950               1    6    2    6 
     -0.0021990922242776               1    3    3    3 
      0.0000000000000000               1    3    3    4 
     -0.0000000000000000               1    3    3    5 
     -0.0032590379888995               1    3    3    6 
     -0.0049611202443520               1    4    3    4 
     -0.0000000000000000               1    4    3    5 
     -0.0000000000000000               1    4    3    6 
     -0.0049611202443520               1    5    3    5 
     -0.0000000000000000               1    5    3    6 
     -0.0067368573993429               1    6    3    6 
      0.0000000000000000               1    4    4    4 
      0.0000000000000000               1    4    4    5 
      0.0029503444588855               1    4    4    6 
     -0.0000000000000000               1    5    4    5 
      0.0000000000000000               1    5    4    6 
     -0.0000000000000000               1    6    4    6 
      0.0000000000000000               1    5    5    5 
      0.0029503444588855               1    5    5    6 
     -0.0000000000000000               1    6    5    6 
      0.0042569259153989               1    6    6    6 
      0.3821937378223892               2    2    2    2 
     -0.1076238935172666               2    2    2    3 
      0.0000000000000001               2    2    2    4 
     -0.0000000000000001               2    2    2    5 
     -0.0763499944810593               2    2    2    6 
      0.2518329060106448               2    3    2    3 
     -0.0000000000000001               2    3    2    4 
      0.0000000000000001               2    3    2    5 
      0.0879704341555519               2    3    2    6 
      0.2066536973402780               2    4    2    4 
      0.0000000000000000               2    4    2    5 
     -0.0000000000000000               2    4    2    6 
      0.2066536973402781               2    5    2    5 
      0.0000000000000000               2    5    2    6 
      0.3032612965263604               2    6    2    6 
     -0.0041769718184264               2    3    3    3 
      0.0000000000000000               2    3    3    4 
     -0.0000000000000001               2    3    3    5 
     -0.0704577896365912               2    3    3    6 
      0.0506779167311154               2    4    3    4 
      0.0000000000000000               2    4    3    5 
      0.0000000000000000               2    4    3    6 
      0.0506779167311154               2    5    3    5 
     -0.0000000000000001               2    5    3    6 
     -0.0270200612056764               2    6    3    6 
      0.0000000000000000               2    4    4    4 
      0.0000000000000000               2    4    4    5 
      0.0116055399231769               2    4    4    6 
      0.0000000000000000               2    5    4    5 
      0.0000000000000000               2    5    4    6 
      0.0000000000000001               2    6    4    6 
      0.0000000000000001               2    5    5    5 
      0.0116055399231770               2    5    5    6 
     -0.0000000000000001               2    6    5    6 
     -0.0021139934427427               2    6    6    6 
      0.2798652335342507               3    3    3    3 
     -0.0000000000000000               3    3    3    4 
      0.0000000000000000               3    3    3    5 
     -0.0147102027897735               3    3    3    6 
      0.2529796321787945               3    4    3    4 
      0.0000000000000000               3    4    3    5 
     -0.0000000000000000               3    4    3    6 
      0.2529796321787946               3    5    3    5 
     -0.0000000000000001               3    5    3    6 
      0.2601609001875824               3    6    3    6 
     -0.0000000000000000               3    4    4    4 
      0.0000000000000000               3    4    4    5 
      0.0038379532475835               3    4    4    6 
     -0.0000000000000000               3    5    4    5 
      0.0000000000000000               3    5    4    6 
     -0.0000000000000000               3    6    4    6 
      0.0000000000000000               3    5    5    5 
      0.0038379532475835               3    5    5    6 
      0.0000000000000000               3    6    5    6 
      0.0241659504815607               3    6    6    6 
      0.3129455111594082               4    4    4    4 
      0.0000000000000001               4    4    4    5 
     -0.0000000000000000               4    4    4    6 
      0.2792072321320269               4    5    4    5 
     -0.0000000000000001               4    5    4    6 
      0.2539237363478085               4    6    4    6 
      0.0000000000000000               4    5    5    5 
      0.0000000000000000               4    5    5    6 
      0.0000000000000000               4    6    5    6 
     -0.0000000000000000               4    6    6    6 
      0.3129455111594085               5    5    5    5 
     -0.0000000000000001               5    5    5    6 
      0.2539237363478086               5    6    5    6 
     -0.0000000000000001               5    6    6    6 
      0.3058651894008645               6    6    6    6 


==> LiH_sto3g_hamiltonian_scan/LiH_r3.6.txt <==
LiH sto-3g, Vnn: 0.4409810091 
     -4.5447758140884806               1    1 
      0.1125689366516798               1    2 
      0.1492772747807459               1    3 
      0.0000000000000000               1    4 
     -0.0000000000000000               1    5 
      0.0180306327530278               1    6 
      0.1125689366516800               2    1 
     -1.0194845765418887               2    2 
     -0.0703819122910100               2    3 
     -0.0000000000000001               2    4 
      0.0000000000000002               2    5 
     -0.0804456171987221               2    6 
      0.1492772747807460               3    1 
     -0.0703819122910101               3    2 
     -1.0109016012514447               3    3 
     -0.0000000000000000               3    4 
     -0.0000000000000000               3    5 
      0.0118924353486153               3    6 
      0.0000000000000000               4    1 
     -0.0000000000000001               4    2 
     -0.0000000000000000               4    3 
     -1.0171222991287983               4    4 
      0.0000000000000000               4    5 
     -0.0000000000000001               4    6 
     -0.0000000000000000               5    1 
      0.0000000000000002               5    2 
     -0.0000000000000000               5    3 
      0.0000000000000000               5    4 
     -1.0171222991287987               5    5 
     -0.0000000000000002               5    6 
      0.0180306327530279               6    1 
     -0.0804456171987220               6    2 
      0.0118924353486154               6    3 
     -0.0000000000000001               6    4 
     -0.0000000000000002               6    5 
     -1.0055510168775061               6    6 
      1.6602306216658500               1    1    1    1 
     -0.1113108035178358               1    1    1    2 
     -0.1413922848887252               1    1    1    3 
     -0.0000000000000000               1    1    1    4 
      0.0000000000000000               1    1    1    5 
     -0.0280734402070963               1    1    1    6 
      0.2559452716191760               1    2    1    2 
      0.0999409101728713               1    2    1    3 
      0.0000000000000001               1    2    1    4 
     -0.0000000000000001               1    2    1    5 
      0.0761825599632119               1    2    1    6 
      0.3310056579415844               1    3    1    3 
     -0.0000000000000000               1    3    1    4 
      0.0000000000000000               1    3    1    5 
     -0.0514589869042709               1    3    1    6 
      0.3963571337716285               1    4    1    4 
      0.0000000000000000               1    4    1    5 
      0.0000000000000000               1    4    1    6 
      0.3963571337716286               1    5    1    5 
      0.0000000000000001               1    5    1    6 
      0.3590053376340649               1    6    1    6 
     -0.0012581222100311               1    2    2    2 
     -0.0030509823020766               1    2    2    3 
      0.0000000000000000               1    2    2    4 
     -0.0000000000000000               1    2    2    5 
      0.0000984255638341               1    2    2    6 
     -0.0055131288523396               1    3    2    3 
      0.0000000000000000               1    3    2    4 
     -0.0000000000000000               1    3    2    5 
      0.0023817343022486               1    3    2    6 
     -0.0038410685706459               1    4    2    4 
      0.0000000000000000               1    4    2    5 
      0.0000000000000000               1    4    2    6 
     -0.0038410685706459               1    5    2    5 
     -0.0000000000000000               1    5    2    6 
     -0.0024134109635876               1    6    2    6 
     -0.0027908151100213               1    3    3    3 
     -0.0000000000000000               1    3    3    4 
      0.0000000000000000               1    3    3    5 
     -0.0029089730028376               1    3    3    6 
     -0.0049171600236090               1    4    3    4 
      0.0000000000000000               1    4    3    5 
     -0.0000000000000000               1    4    3    6 
     -0.0049171600236090               1    5    3    5 
     -0.0000000000000000               1    5    3    6 
     -0.0061026982653736               1    6    3    6 
      0.0000000000000000               1    4    4    4 
     -0.0000000000000000               1    4    4    5 
      0.0023670388991701               1    4    4    6 
     -0.0000000000000000               1    5    4    5 
     -0.0000000000000000               1    5    4    6 
      0.0000000000000000               1    6    4    6 
     -0.0000000000000000               1    5    5    5 
      0.0023670388991701               1    5    5    6 
      0.0000000000000000               1    6    5    6 
      0.0036664158579456               1    6    6    6 
      0.3743108505019021               2    2    2    2 
     -0.1157539093638041               2    2    2    3 
     -0.0000000000000000               2    2    2    4 
     -0.0000000000000001               2    2    2    5 
     -0.0671219527991988               2    2    2    6 
      0.2657313363187315               2    3    2    3 
      0.0000000000000000               2    3    2    4 
      0.0000000000000000               2    3    2    5 
      0.0867438664744956               2    3    2    6 
      0.2030185708757279               2    4    2    4 
     -0.0000000000000000               2    4    2    5 
      0.0000000000000001               2    4    2    6 
      0.2030185708757279               2    5    2    5 
      0.0000000000000000               2    5    2    6 
      0.2807915101067419               2    6    2    6 
     -0.0191291973077125               2    3    3    3 
     -0.0000000000000000               2    3    3    4 
     -0.0000000000000000               2    3    3    5 
     -0.0768732594893360               2    3    3    6 
      0.0579172132829664               2    4    3    4 
      0.0000000000000000               2    4    3    5 
     -0.0000000000000000               2    4    3    6 
      0.0579172132829664               2    5    3    5 
      0.0000000000000000               2    5    3    6 
     -0.0110566089228250               2    6    3    6 
      0.0000000000000001               2    4    4    4 
     -0.0000000000000000               2    4    4    5 
      0.0099143602955549               2    4    4    6 
      0.0000000000000000               2    5    4    5 
      0.0000000000000000               2    5    4    6 
      0.0000000000000000               2    6    4    6 
     -0.0000000000000001               2    5    5    5 
      0.0099143602955549               2    5    5    6 
     -0.0000000000000001               2    6    5    6 
      0.0113094698780357               2    6    6    6 
      0.2762319906330739               3    3    3    3 
      0.0000000000000000               3    3    3    4 
      0.0000000000000000               3    3    3    5 
     -0.0040152709308895               3    3    3    6 
      0.2450415525353670               3    4    3    4 
      0.0000000000000000               3    4    3    5 
      0.0000000000000000               3    4    3    6 
      0.2450415525353671               3    5    3    5 
      0.0000000000000000               3    5    3    6 
      0.2595328500451139               3    6    3    6 
     -0.0000000000000000               3    4    4    4 
     -0.0000000000000000               3    4    4    5 
      0.0024736207652377               3    4    4    6 
     -0.0000000000000000               3    5    4    5 
     -0.0000000000000000               3    5    4    6 
      0.0000000000000000               3    6    4    6 
      0.0000000000000000               3    5    5    5 
      0.0024736207652377               3    5    5    6 
      0.0000000000000000               3    6    5    6 
      0.0126472893205294               3    6    6    6 
      0.3129455111594084               4    4    4    4 
      0.0000000000000000               4    4    4    5 
      0.0000000000000000               4    4    4    6 
      0.2792072321320267               4    5    4    5 
      0.0000000000000000               4    5    4    6 
      0.2577372045386948               4    6    4    6 
     -0.0000000000000000               4    5    5    5 
      0.0000000000000000               4    5    5    6 
     -0.0000000000000000               4    6    5    6 
      0.0000000000000000               4    6    6    6 
      0.3129455111594086               5    5    5    5 
      0.0000000000000000               5    5    5    6 
      0.2577372045386949               5    6    5    6 
      0.0000000000000000               5    6    6    6 
      0.2967895983368009               6    6    6    6 


==> LiH_sto3g_hamiltonian_scan/LiH_r3.8.txt <==
LiH sto-3g, Vnn: 0.4177714823052632 
     -4.5370790952951845               1    1 
      0.1152464705112804               1    2 
      0.1472919440390454               1    3 
     -0.0000000000000000               1    4 
      0.0000000000000000               1    5 
      0.0118947132371450               1    6 
      0.1152464705112804               2    1 
     -0.9976434566180334               2    2 
     -0.0832169729484637               2    3 
     -0.0000000000000000               2    4 
     -0.0000000000000001               2    5 
     -0.0748828716695459               2    6 
      0.1472919440390454               3    1 
     -0.0832169729484637               3    2 
     -0.9970631974757362               3    3 
      0.0000000000000000               3    4 
     -0.0000000000000000               3    5 
      0.0133760817894751               3    6 
     -0.0000000000000000               4    1 
     -0.0000000000000000               4    2 
      0.0000000000000000               4    3 
     -1.0104965064309552               4    4 
      0.0000000000000003               4    5 
     -0.0000000000000003               4    6 
      0.0000000000000000               5    1 
     -0.0000000000000001               5    2 
     -0.0000000000000000               5    3 
      0.0000000000000001               5    4 
     -1.0104965064309548               5    5 
      0.0000000000000003               5    6 
      0.0118947132371450               6    1 
     -0.0748828716695459               6    2 
      0.0133760817894752               6    3 
     -0.0000000000000003               6    4 
      0.0000000000000003               6    5 
     -1.0030472220066213               6    6 
      1.6602930451377584               1    1    1    1 
     -0.1136320969186284               1    1    1    2 
     -0.1404975029849477               1    1    1    3 
      0.0000000000000000               1    1    1    4 
     -0.0000000000000000               1    1    1    5 
     -0.0212294166934143               1    1    1    6 
      0.2526182243776646               1    2    1    2 
      0.1099650812679898               1    2    1    3 
     -0.0000000000000000               1    2    1    4 
      0.0000000000000001               1    2    1    5 
      0.0682023903846816               1    2    1    6 
      0.3181360207079590               1    3    1    3 
      0.0000000000000000               1    3    1    4 
     -0.0000000000000000               1    3    1    5 
     -0.0499968498855368               1    3    1    6 
      0.3963582011567056               1    4    1    4 
     -0.0000000000000001               1    4    1    5 
      0.0000000000000001               1    4    1    6 
      0.3963582011567054               1    5    1    5 
     -0.0000000000000001               1    5    1    6 
      0.3665756551252028               1    6    1    6 
     -0.0016143672496627               1    2    2    2 
     -0.0031244005305364               1    2    2    3 
      0.0000000000000000               1    2    2    4 
      0.0000000000000000               1    2    2    5 
      0.0001882230323558               1    2    2    6 
     -0.0050561732331198               1    3    2    3 
     -0.0000000000000000               1    3    2    4 
      0.0000000000000000               1    3    2    5 
      0.0022837514791353               1    3    2    6 
     -0.0039194963493196               1    4    2    4 
      0.0000000000000000               1    4    2    5 
     -0.0000000000000000               1    4    2    6 
     -0.0039194963493196               1    5    2    5 
      0.0000000000000000               1    5    2    6 
     -0.0028586144729459               1    6    2    6 
     -0.0032674157699954               1    3    3    3 
      0.0000000000000000               1    3    3    4 
     -0.0000000000000000               1    3    3    5 
     -0.0024952377686649               1    3    3    6 
     -0.0048690414047606               1    4    3    4 
      0.0000000000000000               1    4    3    5 
     -0.0000000000000000               1    4    3    6 
     -0.0048690414047606               1    5    3    5 
      0.0000000000000000               1    5    3    6 
     -0.0055922780734853               1    6    3    6 
     -0.0000000000000000               1    4    4    4 
      0.0000000000000000               1    4    4    5 
      0.0018315555432227               1    4    4    6 
      0.0000000000000000               1    5    4    5 
     -0.0000000000000000               1    5    4    6 
      0.0000000000000000               1    6    4    6 
      0.0000000000000000               1    5    5    5 
      0.0018315555432227               1    5    5    6 
     -0.0000000000000000               1    6    5    6 
      0.0030180145603665               1    6    6    6 
      0.3674734095565149               2    2    2    2 
     -0.1225748069067411               2    2    2    3 
      0.0000000000000001               2    2    2    4 
     -0.0000000000000000               2    2    2    5 
     -0.0575464369239667               2    2    2    6 
      0.2785210308370234               2    3    2    3 
     -0.0000000000000001               2    3    2    4 
      0.0000000000000001               2    3    2    5 
      0.0823963014469384               2    3    2    6 
      0.1997927845617109               2    4    2    4 
     -0.0000000000000000               2    4    2    5 
     -0.0000000000000000               2    4    2    6 
      0.1997927845617108               2    5    2    5 
     -0.0000000000000000               2    5    2    6 
      0.2603085787227721               2    6    2    6 
     -0.0354061783533282               2    3    3    3 
      0.0000000000000001               2    3    3    4 
     -0.0000000000000001               2    3    3    5 
     -0.0789579092068424               2    3    3    6 
      0.0645951084639335               2    4    3    4 
     -0.0000000000000000               2    4    3    5 
      0.0000000000000001               2    4    3    6 
      0.0645951084639334               2    5    3    5 
     -0.0000000000000001               2    5    3    6 
      0.0066508035479138               2    6    3    6 
     -0.0000000000000000               2    4    4    4 
      0.0000000000000000               2    4    4    5 
      0.0082433720991580               2    4    4    6 
     -0.0000000000000000               2    5    4    5 
     -0.0000000000000000               2    5    4    6 
      0.0000000000000000               2    6    4    6 
      0.0000000000000001               2    5    5    5 
      0.0082433720991580               2    5    5    6 
      0.0000000000000000               2    6    5    6 
      0.0205393327112715               2    6    6    6 
      0.2761215878183473               3    3    3    3 
     -0.0000000000000000               3    3    3    4 
      0.0000000000000000               3    3    3    5 
      0.0056963151903969               3    3    3    6 
      0.2371195428967227               3    4    3    4 
     -0.0000000000000000               3    4    3    5 
      0.0000000000000000               3    4    3    6 
      0.2371195428967226               3    5    3    5 
     -0.0000000000000000               3    5    3    6 
      0.2551245845987535               3    6    3    6 
      0.0000000000000000               3    4    4    4 
      0.0000000000000000               3    4    4    5 
      0.0013429714423806               3    4    4    6 
      0.0000000000000000               3    5    4    5 
     -0.0000000000000000               3    5    4    6 
     -0.0000000000000000               3    6    4    6 
     -0.0000000000000000               3    5    5    5 
      0.0013429714423806               3    5    5    6 
      0.0000000000000000               3    6    5    6 
      0.0019109809015022               3    6    6    6 
      0.3129455111594089               4    4    4    4 
     -0.0000000000000001               4    4    4    5 
      0.0000000000000001               4    4    4    6 
      0.2792072321320270               4    5    4    5 
     -0.0000000000000001               4    5    4    6 
      0.2618647912765476               4    6    4    6 
     -0.0000000000000001               4    5    5    5 
      0.0000000000000000               4    5    5    6 
     -0.0000000000000000               4    6    5    6 
      0.0000000000000001               4    6    6    6 
      0.3129455111594087               5    5    5    5 
     -0.0000000000000001               5    5    5    6 
      0.2618647912765474               5    6    5    6 
     -0.0000000000000001               5    6    6    6 
      0.2929571682278393               6    6    6    6 


==> LiH_sto3g_hamiltonian_scan/LiH_r4.0.txt <==
LiH sto-3g, Vnn: 0.39688290819000005 
     -4.5301480637489968               1    1 
      0.1174943186986719               1    2 
      0.1453881997309781               1    3 
     -0.0000000000000000               1    4 
     -0.0000000000000000               1    5 
      0.0068669044555270               1    6 
      0.1174943186986719               2    1 
     -0.9785699562238734               2    2 
     -0.0946913023443219               2    3 
      0.0000000000000003               2    4 
     -0.0000000000000001               2    5 
     -0.0683097095195337               2    6 
      0.1453881997309781               3    1 
     -0.0946913023443219               3    2 
     -0.9836954015815568               3    3 
     -0.0000000000000001               3    4 
      0.0000000000000000               3    5 
      0.0135025833730094               3    6 
     -0.0000000000000000               4    1 
      0.0000000000000003               4    2 
     -0.0000000000000001               4    3 
     -1.0044353854723549               4    4 
      0.0000000000000003               4    5 
     -0.0000000000000002               4    6 
     -0.0000000000000000               5    1 
     -0.0000000000000001               5    2 
      0.0000000000000000               5    3 
      0.0000000000000004               5    4 
     -1.0044353854723547               5    5 
     -0.0000000000000001               5    6 
      0.0068669044555270               6    1 
     -0.0683097095195337               6    2 
      0.0135025833730094               6    3 
     -0.0000000000000002               6    4 
     -0.0000000000000001               6    5 
     -1.0005683500939626               6    6 
      1.6603418214694050               1    1    1    1 
     -0.1155813733365278               1    1    1    2 
     -0.1394818952761351               1    1    1    3 
      0.0000000000000001               1    1    1    4 
      0.0000000000000000               1    1    1    5 
     -0.0154595763283432               1    1    1    6 
      0.2496921926798812               1    2    1    2 
      0.1185293291472614               1    2    1    3 
     -0.0000000000000002               1    2    1    4 
      0.0000000000000000               1    2    1    5 
      0.0599463366150902               1    2    1    6 
      0.3065323868962618               1    3    1    3 
      0.0000000000000002               1    3    1    4 
      0.0000000000000000               1    3    1    5 
     -0.0467926645007422               1    3    1    6 
      0.3963590576517703               1    4    1    4 
     -0.0000000000000001               1    4    1    5 
      0.0000000000000001               1    4    1    6 
      0.3963590576517702               1    5    1    5 
      0.0000000000000001               1    5    1    6 
      0.3734874006597050               1    6    1    6 
     -0.0019129444625810               1    2    2    2 
     -0.0031785640477485               1    2    2    3 
     -0.0000000000000000               1    2    2    4 
      0.0000000000000000               1    2    2    5 
      0.0002552383233113               1    2    2    6 
     -0.0046727042996897               1    3    2    3 
     -0.0000000000000000               1    3    2    4 
      0.0000000000000000               1    3    2    5 
      0.0021246702903358               1    3    2    6 
     -0.0039861087639481               1    4    2    4 
      0.0000000000000000               1    4    2    5 
     -0.0000000000000000               1    4    2    6 
     -0.0039861087639481               1    5    2    5 
     -0.0000000000000000               1    5    2    6 
     -0.0032265192282356               1    6    2    6 
     -0.0036022604217333               1    3    3    3 
      0.0000000000000000               1    3    3    4 
      0.0000000000000000               1    3    3    5 
     -0.0020716963312927               1    3    3    6 
     -0.0048203502752208               1    4    3    4 
      0.0000000000000000               1    4    3    5 
      0.0000000000000000               1    4    3    6 
     -0.0048203502752208               1    5    3    5 
     -0.0000000000000000               1    5    3    6 
     -0.0052226272498846               1    6    3    6 
     -0.0000000000000000               1    4    4    4 
     -0.0000000000000000               1    4    4    5 
      0.0013757611458748               1    4    4    6 
      0.0000000000000000               1    5    4    5 
     -0.0000000000000000               1    5    4    6 
      0.0000000000000000               1    6    4    6 
     -0.0000000000000000               1    5    5    5 
      0.0013757611458748               1    5    5    6 
      0.0000000000000000               1    6    5    6 
      0.0023906472063311               1    6    6    6 
      0.3616186808096565               2    2    2    2 
     -0.1279337444041717               2    2    2    3 
      0.0000000000000002               2    2    2    4 
      0.0000000000000000               2    2    2    5 
     -0.0483560082106079               2    2    2    6 
      0.2890146456849825               2    3    2    3 
     -0.0000000000000003               2    3    2    4 
     -0.0000000000000000               2    3    2    5 
      0.0757918761401898               2    3    2    6 
      0.1968870949682637               2    4    2    4 
     -0.0000000000000001               2    4    2    5 
     -0.0000000000000001               2    4    2    6 
      0.1968870949682636               2    5    2    5 
      0.0000000000000000               2    5    2    6 
      0.2428524112909596               2    6    2    6 
     -0.0508193683986839               2    3    3    3 
      0.0000000000000003               2    3    3    4 
      0.0000000000000000               2    3    3    5 
     -0.0769363497580334               2    3    3    6 
      0.0704738589976650               2    4    3    4 
     -0.0000000000000000               2    4    3    5 
      0.0000000000000002               2    4    3    6 
      0.0704738589976650               2    5    3    5 
      0.0000000000000000               2    5    3    6 
      0.0238859264523304               2    6    3    6 
     -0.0000000000000002               2    4    4    4 
     -0.0000000000000000               2    4    4    5 
      0.0067164824180939               2    4    4    6 
     -0.0000000000000001               2    5    4    5 
     -0.0000000000000000               2    5    4    6 
     -0.0000000000000001               2    6    4    6 
      0.0000000000000000               2    5    5    5 
      0.0067164824180939               2    5    5    6 
      0.0000000000000000               2    6    5    6 
      0.0254791434363062               2    6    6    6 
      0.2784037140049165               3    3    3    3 
     -0.0000000000000000               3    3    3    4 
     -0.0000000000000000               3    3    3    5 
      0.0128972594410153               3    3    3    6 
      0.2297919985050087               3    4    3    4 
     -0.0000000000000001               3    4    3    5 
     -0.0000000000000000               3    4    3    6 
      0.2297919985050086               3    5    3    5 
      0.0000000000000000               3    5    3    6 
      0.2480881346348764               3    6    3    6 
      0.0000000000000001               3    4    4    4 
     -0.0000000000000000               3    4    4    5 
      0.0004942193212279               3    4    4    6 
      0.0000000000000001               3    5    4    5 
     -0.0000000000000000               3    5    4    6 
      0.0000000000000000               3    6    4    6 
     -0.0000000000000000               3    5    5    5 
      0.0004942193212279               3    5    5    6 
     -0.0000000000000000               3    6    5    6 
     -0.0063810393778835               3    6    6    6 
      0.3129455111594087               4    4    4    4 
     -0.0000000000000002               4    4    4    5 
      0.0000000000000001               4    4    4    6 
      0.2792072321320269               4    5    4    5 
      0.0000000000000000               4    5    4    6 
      0.2657344208930787               4    6    4    6 
     -0.0000000000000001               4    5    5    5 
      0.0000000000000000               4    5    5    6 
     -0.0000000000000001               4    6    5    6 
      0.0000000000000001               4    6    6    6 
      0.3129455111594084               5    5    5    5 
      0.0000000000000000               5    5    5    6 
      0.2657344208930787               5    6    5    6 
      0.0000000000000000               5    6    6    6 
      0.2931128075443696               6    6    6    6 


==> LiH_sto3g_hamiltonian_scan/LiH_r4.2.txt <==
LiH sto-3g, Vnn: 0.3779837220857143 
     -4.5238733381806808               1    1 
      0.1193236407669844               1    2 
      0.1436740797194350               1    3 
      0.0000000000000000               1    4 
     -0.0000000000000000               1    5 
      0.0030781694989675               1    6 
      0.1193236407669845               2    1 
     -0.9618323869729437               2    2 
     -0.1046406568793081               2    3 
     -0.0000000000000003               2    4 
      0.0000000000000001               2    5 
     -0.0614321574021802               2    6 
      0.1436740797194352               3    1 
     -0.1046406568793083               3    2 
     -0.9712039242950552               3    3 
      0.0000000000000001               3    4 
     -0.0000000000000001               3    5 
      0.0126308947006031               3    6 
      0.0000000000000000               4    1 
     -0.0000000000000003               4    2 
      0.0000000000000001               4    3 
     -0.9988748753310640               4    4 
      0.0000000000000000               4    5 
      0.0000000000000002               4    6 
     -0.0000000000000000               5    1 
      0.0000000000000001               5    2 
     -0.0000000000000001               5    3 
     -0.0000000000000000               5    4 
     -0.9988748753310642               5    5 
     -0.0000000000000000               5    6 
      0.0030781694989675               6    1 
     -0.0614321574021802               6    2 
      0.0126308947006031               6    3 
      0.0000000000000002               6    4 
     -0.0000000000000000               6    5 
     -0.9978696833589279               6    6 
      1.6603792159114397               1    1    1    1 
     -0.1171667151697010               1    1    1    2 
     -0.1384581154249197               1    1    1    3 
     -0.0000000000000001               1    1    1    4 
      0.0000000000000000               1    1    1    5 
     -0.0109172858619303               1    1    1    6 
      0.2470505856519381               1    2    1    2 
      0.1256172491046856               1    2    1    3 
      0.0000000000000003               1    2    1    4 
     -0.0000000000000001               1    2    1    5 
      0.0520389399412448               1    2    1    6 
      0.2966581282387871               1    3    1    3 
     -0.0000000000000002               1    3    1    4 
      0.0000000000000001               1    3    1    5 
     -0.0425627738970099               1    3    1    6 
      0.3963597310277572               1    4    1    4 
      0.0000000000000000               1    4    1    5 
     -0.0000000000000002               1    4    1    6 
      0.3963597310277573               1    5    1    5 
      0.0000000000000000               1    5    1    6 
      0.3792339269720421               1    6    1    6 
     -0.0021569285774929               1    2    2    2 
     -0.0032176335879907               1    2    2    3 
      0.0000000000000000               1    2    2    4 
      0.0000000000000000               1    2    2    5 
      0.0002970085296029               1    2    2    6 
     -0.0043720667672083               1    3    2    3 
      0.0000000000000000               1    3    2    4 
     -0.0000000000000000               1    3    2    5 
      0.0019287699792199               1    3    2    6 
     -0.0040404681527346               1    4    2    4 
     -0.0000000000000000               1    4    2    5 
      0.0000000000000000               1    4    2    6 
     -0.0040404681527346               1    5    2    5 
     -0.0000000000000000               1    5    2    6 
     -0.0035105749706753               1    6    2    6 
     -0.0038101450673345               1    3    3    3 
     -0.0000000000000000               1    3    3    4 
      0.0000000000000000               1    3    3    5 
     -0.0016837810133240               1    3    3    6 
     -0.0047750189872744               1    4    3    4 
     -0.0000000000000000               1    4    3    5 
     -0.0000000000000000               1    4    3    6 
     -0.0047750189872744               1    5    3    5 
      0.0000000000000000               1    5    3    6 
     -0.0049772114184080               1    6    3    6 
      0.0000000000000000               1    4    4    4 
     -0.0000000000000000               1    4    4    5 
      0.0010119520781310               1    4    4    6 
     -0.0000000000000000               1    5    4    5 
     -0.0000000000000000               1    5    4    6 
     -0.0000000000000000               1    6    4    6 
     -0.0000000000000000               1    5    5    5 
      0.0010119520781310               1    5    5    6 
      0.0000000000000000               1    6    5    6 
      0.0018426607397992               1    6    6    6 
      0.3566357640379566               2    2    2    2 
     -0.1319494801315816               2    2    2    3 
     -0.0000000000000002               2    2    2    4 
      0.0000000000000000               2    2    2    5 
     -0.0400582332468634               2    2    2    6 
      0.2968086700117219               2    3    2    3 
      0.0000000000000004               2    3    2    4 
     -0.0000000000000000               2    3    2    5 
      0.0680554283999146               2    3    2    6 
      0.1942342800539471               2    4    2    4 
      0.0000000000000000               2    4    2    5 
      0.0000000000000001               2    4    2    6 
      0.1942342800539471               2    5    2    5 
     -0.0000000000000000               2    5    2    6 
      0.2287089057502185               2    6    2    6 
     -0.0639475836147470               2    3    3    3 
     -0.0000000000000004               2    3    3    4 
      0.0000000000000001               2    3    3    5 
     -0.0719809113985805               2    3    3    6 
      0.0755024611016904               2    4    3    4 
      0.0000000000000000               2    4    3    5 
     -0.0000000000000002               2    4    3    6 
      0.0755024611016904               2    5    3    5 
      0.0000000000000000               2    5    3    6 
      0.0391278815623893               2    6    3    6 
      0.0000000000000002               2    4    4    4 
     -0.0000000000000000               2    4    4    5 
      0.0054073399002132               2    4    4    6 
      0.0000000000000002               2    5    4    5 
     -0.0000000000000000               2    5    4    6 
      0.0000000000000001               2    6    4    6 
     -0.0000000000000001               2    5    5    5 
      0.0054073399002132               2    5    5    6 
     -0.0000000000000000               2    6    5    6 
      0.0270175927022968               2    6    6    6 
      0.2815795659778630               3    3    3    3 
      0.0000000000000001               3    3    3    4 
      0.0000000000000000               3    3    3    5 
      0.0172042020145265               3    3    3    6 
      0.2233786194757513               3    4    3    4 
      0.0000000000000000               3    4    3    5 
      0.0000000000000000               3    4    3    6 
      0.2233786194757514               3    5    3    5 
     -0.0000000000000000               3    5    3    6 
      0.2400221766454914               3    6    3    6 
     -0.0000000000000001               3    4    4    4 
     -0.0000000000000000               3    4    4    5 
     -0.0000844396840026               3    4    4    6 
     -0.0000000000000001               3    5    4    5 
      0.0000000000000000               3    5    4    6 
     -0.0000000000000001               3    6    4    6 
      0.0000000000000001               3    5    5    5 
     -0.0000844396840026               3    5    5    6 
      0.0000000000000000               3    6    5    6 
     -0.0117203862402158               3    6    6    6 
      0.3129455111594084               4    4    4    4 
      0.0000000000000000               4    4    4    5 
     -0.0000000000000001               4    4    4    6 
      0.2792072321320269               4    5    4    5 
      0.0000000000000000               4    5    4    6 
      0.2690155947237397               4    6    4    6 
     -0.0000000000000000               4    5    5    5 
     -0.0000000000000000               4    5    5    6 
      0.0000000000000000               4    6    5    6 
     -0.0000000000000001               4    6    6    6 
      0.3129455111594085               5    5    5    5 
      0.0000000000000000               5    5    5    6 
      0.2690155947237398               5    6    5    6 
      0.0000000000000000               5    6    6    6 
      0.2954779550269769               6    6    6    6 


==> LiH_sto3g_hamiltonian_scan/LiH_r4.4.txt <==
LiH sto-3g, Vnn: 0.3608026438090909 
     -4.5181656215875714               1    1 
      0.1207750174720767               1    2 
      0.1422192249345905               1    3 
      0.0000000000000000               1    4 
     -0.0000000000000000               1    5 
      0.0004252976750332               1    6 
      0.1207750174720768               2    1 
     -0.9470574730657033               2    2 
     -0.1131508018701547               2    3 
      0.0000000000000001               2    4 
     -0.0000000000000001               2    5 
     -0.0547545624988400               2    6 
      0.1422192249345904               3    1 
     -0.1131508018701547               3    2 
     -0.9597631387482439               3    3 
      0.0000000000000000               3    4 
     -0.0000000000000000               3    5 
      0.0111614109654959               3    6 
      0.0000000000000000               4    1 
      0.0000000000000001               4    2 
      0.0000000000000000               4    3 
     -0.9937593072657067               4    4 
      0.0000000000000002               4    5 
     -0.0000000000000001               4    6 
     -0.0000000000000000               5    1 
     -0.0000000000000001               5    2 
     -0.0000000000000000               5    3 
      0.0000000000000002               5    4 
     -0.9937593072657068               5    5 
     -0.0000000000000000               5    6 
      0.0004252976750332               6    1 
     -0.0547545624988400               6    2 
      0.0111614109654958               6    3 
     -0.0000000000000001               6    4 
     -0.0000000000000000               6    5 
     -0.9948701379797652               6    6 
      1.6604073659505341               1    1    1    1 
     -0.1184229170331894               1    1    1    2 
     -0.1375215024782784               1    1    1    3 
     -0.0000000000000000               1    1    1    4 
     -0.0000000000000000               1    1    1    5 
     -0.0075264582031898               1    1    1    6 
      0.2446140217089072               1    2    1    2 
      0.1314077172702661               1    2    1    3 
     -0.0000000000000000               1    2    1    4 
      0.0000000000000001               1    2    1    5 
      0.0448497240633012               1    2    1    6 
      0.2885504223611020               1    3    1    3 
     -0.0000000000000000               1    3    1    4 
     -0.0000000000000001               1    3    1    5 
     -0.0379555034992420               1    3    1    6 
      0.3963602501981802               1    4    1    4 
     -0.0000000000000001               1    4    1    5 
      0.0000000000000000               1    4    1    6 
      0.3963602501981802               1    5    1    5 
     -0.0000000000000000               1    5    1    6 
      0.3837227489637371               1    6    1    6 
     -0.0023519590800736               1    2    2    2 
     -0.0032455542220785               1    2    2    3 
     -0.0000000000000000               1    2    2    4 
      0.0000000000000000               1    2    2    5 
      0.0003157058882485               1    2    2    6 
     -0.0041478006924499               1    3    2    3 
     -0.0000000000000000               1    3    2    4 
      0.0000000000000000               1    3    2    5 
      0.0017196755052955               1    3    2    6 
     -0.0040833981298384               1    4    2    4 
      0.0000000000000000               1    4    2    5 
     -0.0000000000000000               1    4    2    6 
     -0.0040833981298384               1    5    2    5 
      0.0000000000000000               1    5    2    6 
     -0.0037191895028157               1    6    2    6 
     -0.0039255230087142               1    3    3    3 
     -0.0000000000000000               1    3    3    4 
     -0.0000000000000000               1    3    3    5 
     -0.0013546013839101               1    3    3    6 
     -0.0047358543184402               1    4    3    4 
      0.0000000000000000               1    4    3    5 
     -0.0000000000000000               1    4    3    6 
     -0.0047358543184402               1    5    3    5 
     -0.0000000000000000               1    5    3    6 
     -0.0048241695659040               1    6    3    6 
      0.0000000000000000               1    4    4    4 
      0.0000000000000000               1    4    4    5 
      0.0007353225113201               1    4    4    6 
     -0.0000000000000000               1    5    4    5 
     -0.0000000000000000               1    5    4    6 
     -0.0000000000000000               1    6    4    6 
      0.0000000000000000               1    5    5    5 
      0.0007353225113201               1    5    5    6 
      0.0000000000000000               1    6    5    6 
      0.0013982369242473               1    6    6    6 
      0.3524027039569317               2    2    2    2 
     -0.1348804717169076               2    2    2    3 
     -0.0000000000000000               2    2    2    4 
     -0.0000000000000001               2    2    2    5 
     -0.0328816820568354               2    2    2    6 
      0.3021075561299522               2    3    2    3 
      0.0000000000000000               2    3    2    4 
      0.0000000000000002               2    3    2    5 
      0.0601325999051417               2    3    2    6 
      0.1917835602732548               2    4    2    4 
     -0.0000000000000000               2    4    2    5 
      0.0000000000000000               2    4    2    6 
      0.1917835602732549               2    5    2    5 
      0.0000000000000001               2    5    2    6 
      0.2175798230973387               2    6    2    6 
     -0.0743252883518272               2    3    3    3 
     -0.0000000000000000               2    3    3    4 
     -0.0000000000000001               2    3    3    5 
     -0.0654553681819541               2    3    3    6 
      0.0797559809539420               2    4    3    4 
     -0.0000000000000000               2    4    3    5 
     -0.0000000000000000               2    4    3    6 
      0.0797559809539420               2    5    3    5 
     -0.0000000000000001               2    5    3    6 
      0.0517967650521013               2    6    3    6 
     -0.0000000000000000               2    4    4    4 
      0.0000000000000000               2    4    4    5 
      0.0043345244744377               2    4    4    6 
     -0.0000000000000000               2    5    4    5 
     -0.0000000000000000               2    5    4    6 
     -0.0000000000000000               2    6    4    6 
      0.0000000000000001               2    5    5    5 
      0.0043345244744377               2    5    5    6 
      0.0000000000000000               2    6    5    6 
      0.0263502199002193               2    6    6    6 
      0.2845375472008125               3    3    3    3 
      0.0000000000000000               3    3    3    4 
      0.0000000000000001               3    3    3    5 
      0.0190812814699012               3    3    3    6 
      0.2179489680310724               3    4    3    4 
     -0.0000000000000001               3    4    3    5 
      0.0000000000000000               3    4    3    6 
      0.2179489680310724               3    5    3    5 
      0.0000000000000000               3    5    3    6 
      0.2321646390980651               3    6    3    6 
     -0.0000000000000000               3    4    4    4 
     -0.0000000000000000               3    4    4    5 
     -0.0004419867753632               3    4    4    6 
     -0.0000000000000000               3    5    4    5 
      0.0000000000000000               3    5    4    6 
     -0.0000000000000000               3    6    4    6 
     -0.0000000000000000               3    5    5    5 
     -0.0004419867753632               3    5    5    6 
     -0.0000000000000000               3    6    5    6 
     -0.0144966949995300               3    6    6    6 
      0.3129455111594084               4    4    4    4 
     -0.0000000000000000               4    4    4    5 
      0.0000000000000000               4    4    4    6 
      0.2792072321320268               4    5    4    5 
     -0.0000000000000000               4    5    4    6 
      0.2716186921504180               4    6    4    6 
     -0.0000000000000001               4    5    5    5 
      0.0000000000000000               4    5    5    6 
     -0.0000000000000001               4    6    5    6 
      0.0000000000000000               4    6    6    6 
      0.3129455111594085               5    5    5    5 
     -0.0000000000000000               5    5    5    6 
      0.2716186921504181               5    6    5    6 
     -0.0000000000000000               5    6    6    6 
      0.2986051511308691               6    6    6    6 


==> LiH_sto3g_hamiltonian_scan/LiH_r4.6.txt <==
LiH sto-3g, Vnn: 0.34511557233913054 
     -4.5129513172906819               1    1 
      0.1219107164477682               1    2 
      0.1410348887679925               1    3 
      0.0000000000000000               1    4 
      0.0000000000000000               1    5 
     -0.0013045997531187               1    6 
      0.1219107164477682               2    1 
     -0.9339469538773180               2    2 
     -0.1204227705006090               2    3 
      0.0000000000000003               2    4 
      0.0000000000000000               2    5 
     -0.0485729009957201               2    6 
      0.1410348887679925               3    1 
     -0.1204227705006090               3    2 
     -0.9493644365827425               3    3 
     -0.0000000000000000               3    4 
     -0.0000000000000000               3    5 
      0.0094296362268493               3    6 
      0.0000000000000000               4    1 
      0.0000000000000003               4    2 
     -0.0000000000000000               4    3 
     -0.9890402834507719               4    4 
     -0.0000000000000000               4    5 
     -0.0000000000000001               4    6 
      0.0000000000000000               5    1 
      0.0000000000000000               5    2 
     -0.0000000000000000               5    3 
     -0.0000000000000000               5    4 
     -0.9890402834507722               5    5 
     -0.0000000000000000               5    6 
     -0.0013045997531187               6    1 
     -0.0485729009957200               6    2 
      0.0094296362268493               6    3 
     -0.0000000000000001               6    4 
     -0.0000000000000000               6    5 
     -0.9916043584932552               6    6 
      1.6604282741472558               1    1    1    1 
     -0.1194052059413533               1    1    1    2 
     -0.1367172484195887               1    1    1    3 
      0.0000000000000000               1    1    1    4 
      0.0000000000000000               1    1    1    5 
     -0.0050967079907401               1    1    1    6 
      0.2423492577185966               1    2    1    2 
      0.1361456157529135               1    2    1    3 
     -0.0000000000000002               1    2    1    4 
     -0.0000000000000000               1    2    1    5 
      0.0385330433062903               1    2    1    6 
      0.2819923255076331               1    3    1    3 
      0.0000000000000002               1    3    1    4 
      0.0000000000000000               1    3    1    5 
     -0.0334277641301810               1    3    1    6 
      0.3963606446148291               1    4    1    4 
      0.0000000000000000               1    4    1    5 
      0.0000000000000001               1    4    1    6 
      0.3963606446148291               1    5    1    5 
      0.0000000000000000               1    5    1    6 
      0.3870922690619070               1    6    1    6 
     -0.0025055104826935               1    2    2    2 
     -0.0032656502422285               1    2    2    3 
     -0.0000000000000000               1    2    2    4 
     -0.0000000000000000               1    2    2    5 
      0.0003161424587600               1    2    2    6 
     -0.0039859566852439               1    3    2    3 
     -0.0000000000000000               1    3    2    4 
     -0.0000000000000000               1    3    2    5 
      0.0015146227737350               1    3    2    6 
     -0.0041166575375909               1    4    2    4 
     -0.0000000000000000               1    4    2    5 
     -0.0000000000000000               1    4    2    6 
     -0.0041166575375909               1    5    2    5 
     -0.0000000000000000               1    5    2    6 
     -0.0038675243142356               1    6    2    6 
     -0.0039815509419097               1    3    3    3 
      0.0000000000000000               1    3    3    4 
      0.0000000000000000               1    3    3    5 
     -0.0010884144946179               1    3    3    6 
     -0.0047037269444622               1    4    3    4 
      0.0000000000000000               1    4    3    5 
     -0.0000000000000000               1    4    3    6 
     -0.0047037269444622               1    5    3    5 
     -0.0000000000000000               1    5    3    6 
     -0.0047324246405224               1    6    3    6 
     -0.0000000000000000               1    4    4    4 
     -0.0000000000000000               1    4    4    5 
      0.0005322931538553               1    4    4    6 
      0.0000000000000000               1    5    4    5 
     -0.0000000000000000               1    5    4    6 
      0.0000000000000000               1    6    4    6 
     -0.0000000000000000               1    5    5    5 
      0.0005322931538553               1    5    5    6 
      0.0000000000000000               1    6    5    6 
      0.0010557038355331               1    6    6    6 
      0.3487637756413334               2    2    2    2 
     -0.1369784053041767               2    2    2    3 
      0.0000000000000002               2    2    2    4 
      0.0000000000000000               2    2    2    5 
     -0.0268413801445721               2    2    2    6 
      0.3053953049040190               2    3    2    3 
     -0.0000000000000003               2    3    2    4 
     -0.0000000000000000               2    3    2    5 
      0.0526283330335135               2    3    2    6 
      0.1895091674738326               2    4    2    4 
      0.0000000000000000               2    4    2    5 
     -0.0000000000000001               2    4    2    6 
      0.1895091674738326               2    5    2    5 
     -0.0000000000000000               2    5    2    6 
      0.2089234421936607               2    6    2    6 
     -0.0821483830161153               2    3    3    3 
      0.0000000000000004               2    3    3    4 
      0.0000000000000000               2    3    3    5 
     -0.0584512235052003               2    3    3    6 
      0.0833602626197419               2    4    3    4 
      0.0000000000000000               2    4    3    5 
      0.0000000000000001               2    4    3    6 
      0.0833602626197419               2    5    3    5 
      0.0000000000000000               2    5    3    6 
      0.0619653614122923               2    6    3    6 
     -0.0000000000000002               2    4    4    4 
     -0.0000000000000000               2    4    4    5 
      0.0034812638534728               2    4    4    6 
     -0.0000000000000001               2    5    4    5 
      0.0000000000000000               2    5    4    6 
     -0.0000000000000001               2    6    4    6 
     -0.0000000000000000               2    5    5    5 
      0.0034812638534728               2    5    5    6 
     -0.0000000000000000               2    6    5    6 
      0.0244979343459933               2    6    6    6 
      0.2867611300800684               3    3    3    3 
     -0.0000000000000001               3    3    3    4 
     -0.0000000000000000               3    3    3    5 
      0.0192890626765879               3    3    3    6 
      0.2134122310758918               3    4    3    4 
      0.0000000000000000               3    4    3    5 
     -0.0000000000000001               3    4    3    6 
      0.2134122310758919               3    5    3    5 
     -0.0000000000000000               3    5    3    6 
      0.2251575079841419               3    6    3    6 
      0.0000000000000001               3    4    4    4 
      0.0000000000000000               3    4    4    5 
     -0.0006372029988908               3    4    4    6 
      0.0000000000000001               3    5    4    5 
     -0.0000000000000000               3    5    4    6 
      0.0000000000000001               3    6    4    6 
      0.0000000000000000               3    5    5    5 
     -0.0006372029988908               3    5    5    6 
      0.0000000000000000               3    6    5    6 
     -0.0154382657672667               3    6    6    6 
      0.3129455111594084               4    4    4    4 
     -0.0000000000000000               4    4    4    5 
      0.0000000000000001               4    4    4    6 
      0.2792072321320268               4    5    4    5 
      0.0000000000000000               4    5    4    6 
      0.2735975735235398               4    6    4    6 
      0.0000000000000000               4    5    5    5 
      0.0000000000000000               4    5    5    6 
      0.0000000000000000               4    6    5    6 
      0.0000000000000001               4    6    6    6 
      0.3129455111594086               5    5    5    5 
      0.0000000000000000               5    5    5    6 
      0.2735975735235399               5    6    5    6 
      0.0000000000000000               5    6    6    6 
      0.3016476304042302               6    6    6    6 


==> LiH_sto3g_hamiltonian_scan/LiH_r4.8.txt <==
LiH sto-3g, Vnn: 0.330735756825 
     -4.5081690862933357               1    1 
      0.1227822319277291               1    2 
      0.1401071390630503               1    3 
      0.0000000000000000               1    4 
      0.0000000000000000               1    5 
     -0.0023511212909749               1    6 
      0.1227822319277291               2    1 
     -0.9222325906465187               2    2 
     -0.1266823148754926               2    3 
      0.0000000000000007               2    4 
     -0.0000000000000000               2    5 
     -0.0430151386467697               2    6 
      0.1401071390630501               3    1 
     -0.1266823148754926               3    2 
     -0.9399313987574374               3    3 
     -0.0000000000000001               3    4 
     -0.0000000000000000               3    5 
      0.0076592914977665               3    6 
      0.0000000000000000               4    1 
      0.0000000000000007               4    2 
     -0.0000000000000001               4    3 
     -0.9846756731917375               4    4 
     -0.0000000000000001               4    5 
      0.0000000000000000               4    6 
      0.0000000000000000               5    1 
     -0.0000000000000000               5    2 
     -0.0000000000000000               5    3 
     -0.0000000000000001               5    4 
     -0.9846756731917377               5    5 
     -0.0000000000000000               5    6 
     -0.0023511212909749               6    1 
     -0.0430151386467697               6    2 
      0.0076592914977665               6    3 
      0.0000000000000000               6    4 
     -0.0000000000000000               6    5 
     -0.9881625873709234               6    6 
      1.6604435152691290               1    1    1    1 
     -0.1201578347185476               1    1    1    2 
     -0.1360642535214463               1    1    1    3 
      0.0000000000000001               1    1    1    4 
     -0.0000000000000000               1    1    1    5 
     -0.0034034831692024               1    1    1    6 
      0.2402158210196700               1    2    1    2 
      0.1400633948255196               1    2    1    3 
     -0.0000000000000005               1    2    1    4 
      0.0000000000000000               1    2    1    5 
      0.0330946738252625               1    2    1    6 
      0.2767077021416022               1    3    1    3 
      0.0000000000000005               1    3    1    4 
     -0.0000000000000000               1    3    1    5 
     -0.0292282435759991               1    3    1    6 
      0.3963609385575250               1    4    1    4 
      0.0000000000000000               1    4    1    5 
      0.0000000000000001               1    4    1    6 
      0.3963609385575251               1    5    1    5 
     -0.0000000000000000               1    5    1    6 
      0.3895673835248416               1    6    1    6 
     -0.0026243733695945               1    2    2    2 
     -0.0032798660794575               1    2    2    3 
     -0.0000000000000000               1    2    2    4 
      0.0000000000000000               1    2    2    5 
      0.0003039761544080               1    2    2    6 
     -0.0038714967566155               1    3    2    3 
     -0.0000000000000000               1    3    2    4 
      0.0000000000000000               1    3    2    5 
      0.0013238570694494               1    3    2    6 
     -0.0041417819805067               1    4    2    4 
     -0.0000000000000000               1    4    2    5 
     -0.0000000000000000               1    4    2    6 
     -0.0041417819805067               1    5    2    5 
      0.0000000000000000               1    5    2    6 
     -0.0039709232991514               1    6    2    6 
     -0.0040040549646352               1    3    3    3 
      0.0000000000000000               1    3    3    4 
     -0.0000000000000000               1    3    3    5 
     -0.0008785554749351               1    3    3    6 
     -0.0046786114279236               1    4    3    4 
     -0.0000000000000000               1    4    3    5 
     -0.0000000000000000               1    4    3    6 
     -0.0046786114279236               1    5    3    5 
      0.0000000000000000               1    5    3    6 
     -0.0046787278934441               1    6    3    6 
     -0.0000000000000000               1    4    4    4 
      0.0000000000000000               1    4    4    5 
      0.0003864440879758               1    4    4    6 
     -0.0000000000000000               1    5    4    5 
      0.0000000000000000               1    5    4    6 
     -0.0000000000000000               1    6    4    6 
      0.0000000000000000               1    5    5    5 
      0.0003864440879758               1    5    5    6 
     -0.0000000000000000               1    6    5    6 
      0.0007995208597873               1    6    6    6 
      0.3456282342654228               2    2    2    2 
     -0.1384870740647519               2    2    2    3 
      0.0000000000000004               2    2    2    4 
     -0.0000000000000001               2    2    2    5 
     -0.0218452395163176               2    2    2    6 
      0.3071896365155004               2    3    2    3 
     -0.0000000000000008               2    3    2    4 
      0.0000000000000001               2    3    2    5 
      0.0458480778350753               2    3    2    6 
      0.1873798835146529               2    4    2    4 
      0.0000000000000000               2    4    2    5 
     -0.0000000000000002               2    4    2    6 
      0.1873798835146529               2    5    2    5 
      0.0000000000000000               2    5    2    6 
      0.2021582865763138               2    6    2    6 
     -0.0878609316369450               2    3    3    3 
      0.0000000000000009               2    3    3    4 
     -0.0000000000000001               2    3    3    5 
     -0.0516413605181292               2    3    3    6 
      0.0864429041393182               2    4    3    4 
      0.0000000000000000               2    4    3    5 
      0.0000000000000003               2    4    3    6 
      0.0864429041393182               2    5    3    5 
     -0.0000000000000000               2    5    3    6 
      0.0700166542016017               2    6    3    6 
     -0.0000000000000004               2    4    4    4 
      0.0000000000000000               2    4    4    5 
      0.0028129015533978               2    4    4    6 
     -0.0000000000000003               2    5    4    5 
      0.0000000000000000               2    5    4    6 
     -0.0000000000000003               2    6    4    6 
      0.0000000000000000               2    5    5    5 
      0.0028129015533978               2    5    5    6 
      0.0000000000000000               2    6    5    6 
      0.0221537772411207               2    6    6    6 
      0.2881310858699041               3    3    3    3 
     -0.0000000000000003               3    3    3    4 
      0.0000000000000000               3    3    3    5 
      0.0185032500337492               3    3    3    6 
      0.2096307001926621               3    4    3    4 
      0.0000000000000000               3    4    3    5 
     -0.0000000000000001               3    4    3    6 
      0.2096307001926622               3    5    3    5 
      0.0000000000000000               3    5    3    6 
      0.2191947188559612               3    6    3    6 
      0.0000000000000003               3    4    4    4 
     -0.0000000000000000               3    4    4    5 
     -0.0007228379207473               3    4    4    6 
      0.0000000000000003               3    5    4    5 
     -0.0000000000000000               3    5    4    6 
      0.0000000000000002               3    6    4    6 
     -0.0000000000000000               3    5    5    5 
     -0.0007228379207473               3    5    5    6 
     -0.0000000000000000               3    6    5    6 
     -0.0152337190246805               3    6    6    6 
      0.3129455111594083               4    4    4    4 
      0.0000000000000001               4    4    4    5 
      0.0000000000000001               4    4    4    6 
      0.2792072321320269               4    5    4    5 
     -0.0000000000000000               4    5    4    6 
      0.2750666182560127               4    6    4    6 
     -0.0000000000000000               4    5    5    5 
      0.0000000000000000               4    5    5    6 
      0.0000000000000000               4    6    5    6 
      0.0000000000000001               4    6    6    6 
      0.3129455111594084               5    5    5    5 
     -0.0000000000000000               5    5    5    6 
      0.2750666182560127               5    6    5    6 
     -0.0000000000000000               5    6    6    6 
      0.3042484935521482               6    6    6    6 

